Chance-Constrained Equilibrium in Electricity Markets With Asymmetric Forecasts

We develop a stochastic equilibrium model for an electricity market with asymmetric renewable energy forecasts. In our setting, market participants optimize their profits using public information about a conditional expectation of energy production but use private information about the forecast error distribution. This information is given in the form of samples and incorporated into profit-maximizing optimizations of market participants through chance constraints. We model information asymmetry by varying the sample size of participants' private information. We show that with more information available, the equilibrium gradually converges to the ideal solution provided by the perfect information scenario. Under information scarcity, however, we show that the market converges to the ideal equilibrium if participants are to infer the forecast error distribution from the statistical properties of the data at hand or share their private forecasts.

==> plots_data/results_ex1_with_comp.dat <==
1.000000000	2.483146372	2.522923922	2.562701471	-5.856071977	4.901769907	15.659611791	92.764268889	95.192666667	97.621064444	238.621014463	61.813427741
2.000000000	2.492524972	2.519884645	2.547244318	1.429417813	4.723106948	8.016796083	97.155934702	97.960266667	98.764598631	118.670447693	42.916135701
3.000000000	2.425214314	2.526999864	2.628785415	1.403729252	4.678103558	7.952477864	97.908428364	98.680533333	99.452638302	90.725310301	44.705968451
4.000000000	2.398713008	2.542403113	2.686093217	4.431340058	4.640401035	4.849462013	99.429046667	99.474666667	99.520286667	68.861528894	29.236018259
5.000000000	2.459012190	2.560106521	2.661200852	4.396205939	4.632360485	4.868515031	99.708589624	99.730600000	99.752610376	41.275328478	20.534760207
6.000000000	2.504489911	2.567044819	2.629599726	4.438519620	4.629665461	4.820811303	99.849689991	99.865733333	99.881776676	31.387429561	10.341301338
7.000000000	2.554985348	2.572291292	2.589597237	4.458676109	4.630039740	4.801403370	99.936737369	99.943600000	99.950462631	25.061963006	4.502471262
8.000000000	2.558641837	2.572870906	2.587099976	4.427914990	4.623304937	4.818694884	99.985431431	99.987466667	99.989501902	19.196751274	2.404564103
9.000000000	2.564494371	2.572863996	2.581233620	4.472985250	4.625351287	4.777717325	100.000000000	100.000000000	100.000000000	6.914091147	0.000000000


==> plots_data/results_ex1_with_comp_only.dat <==
1.0000000000	91.36346908	94.2085333333	97.05359759	90.53909205	94.6681632653	98.79723448
2.0000000000	93.87507372	96.4470000000	99.01892628	93.81034515	96.5233333333	99.23632151
3.0000000000	95.47038721	97.1110884354	98.75178966	95.67545122	97.6038405797	99.53222994
4.0000000000	96.63042284	97.8125850340	98.99474723	96.55726475	97.8573015873	99.15733842
5.0000000000	97.79525479	98.5036879433	99.2121211	97.8832927	98.4934959350	99.10369917
6.0000000000	98.88066643	99.0361240310	99.19158164	98.676723	98.8504166667	99.02411033
7.0000000000	99.38035293	99.4077304965	99.43510806	99.3065987	99.3641463415	99.42169398


==> plots_data/results_ex2.dat <==
1.00000000000	2.39333777380	2.56567084460	2.73800391540	-9.93194777442	5.15524369180	20.24243515802	94.53846963288	97.53393333400	100.52939703512	2.49066764292	2.56190665460	2.63314566628	5.44696765492	5.51820666660	27.89078588550	88.56879119849	92.54553332800	96.52227545751	60.64802961	112.8577494
2.00000000000	2.35664214590	2.57511109773	2.79358004956	3.66240894314	5.08112421368	6.49983948422	98.17825582000	98.69913333333	99.22001084667	2.50465438252	2.55213712118	2.59961985984	5.21279863625	5.26028137491	23.06465226143	92.93840284222	95.94513333333	98.95186382444	17.4925399	32.91552793
3.00000000000	2.38246406213	2.57374025617	2.76501645020	4.29706559825	5.07682539285	5.85658518745	98.37226785778	98.70293333333	99.03359880889	2.45034601130	2.55717135706	2.66399670283	5.08791738774	5.19474273351	16.33706178018	94.89575222978	96.90285714286	98.90996205593	14.03421027	29.17269306
4.00000000000	2.44434420326	2.57348614425	2.70262808525	4.23046542820	5.06537905761	5.90029268703	98.54432773111	98.73153333333	98.91873893556	2.45907026521	2.55527295505	2.65147564490	5.03472576670	5.13092845654	8.06984828137	97.07773129620	97.65116279070	98.22459428520	14.97410019	29.28505756
5.00000000000	2.44285802149	2.57376677140	2.70467552130	4.63138732052	5.06576457536	5.50014183020	98.61694949111	98.73740000000	98.85785050889	2.43223792986	2.55857491060	2.68491189133	4.98160398415	5.10794096488	6.83823656827	97.61749772569	97.98041666667	98.34333560764	12.21996892	25.27972035
6.00000000000	2.48033727560	2.57813105346	2.67592483132	4.73410543518	5.06200432291	5.38990321064	98.78963666667	98.85400000000	98.91836333333	2.40362390759	2.58123606238	2.75884821718	4.88912179511	5.06673394991	5.94646468426	98.63364134222	98.98013333333	99.32662532444	9.286804941	18.65944024
7.00000000000	2.55072623987	2.58333086313	2.61593548640	4.90011854094	5.05406000811	5.20800147528	98.98217911111	98.99266666667	99.00315422222	2.46962430659	2.58375125460	2.69787820261	4.94233989265	5.05646684066	5.25865377717	98.95532676444	99.07253333333	99.18973990222	4.298293743	8.761146525
8.00000000000	2.56264423864	2.58494285858	2.60724147853	4.90234955674	5.05095680762	5.19956405849	99.01079394667	99.01826666667	99.02573938667	2.51629446873	2.58218863884	2.64808280895	4.98841372538	5.05430789549	5.22682914993	98.93849474667	98.98040000000	99.02230525333	2.933490487	5.633139912
9.00000000000	2.56794343997	2.58407315086	2.60020286175	4.92872031797	5.04968182393	5.17064332990	98.99793943111	99.00413333333	99.01032723556	2.54048639250	2.58298287356	2.62547935463	5.00874299446	5.05123947552	5.16895844491	98.96130952000	98.97520000000	98.98909048000	1.807708559	3.701892145
10.00000000000	2.57448330036	2.58369949513	2.59291568990	4.92973940834	5.05773193144	5.18572445454	98.98557193556	98.98926666667	98.99296139778	2.53979531187	2.58518895147	2.63058259107	5.01222918231	5.05762282191	5.22496099128	98.98183809778	98.99746666667	99.01309523556	1.899149723	4.166227525


==> plots_data/results_ex2_final.dat <==
1.000000	2.348205	2.571644	2.795084	-1.262601	5.111572	11.485746	96.810489	98.219267	99.628044	2.474283	2.560709	2.647136	-18.685825	5.503414	29.692653	88.479958	92.697467	96.914976	44.351520	95.346917
2.000000	2.404431	2.585642	2.766854	4.467276	5.061877	5.656477	98.845218	99.141400	99.437582	2.498948	2.554674	2.610400	-13.873167	5.298145	24.469457	92.281686	95.546395	98.811104	20.012318	42.515085
3.000000	2.457114	2.586548	2.715981	4.730240	5.059846	5.389453	98.992391	99.197067	99.401743	2.443606	2.556197	2.668789	-6.837730	5.223002	17.283733	94.352997	96.551844	98.750691	15.959271	33.665028
4.000000	2.526797	2.594013	2.661229	4.858970	5.046260	5.233550	99.353372	99.485600	99.617828	2.418692	2.558686	2.698679	2.626338	5.124617	7.622895	97.290096	97.812683	98.335270	12.776087	27.874904
5.000000	2.507357	2.591165	2.674973	4.784752	5.051941	5.319129	99.220912	99.372200	99.523488	2.411489	2.563693	2.715896	2.952778	5.107078	7.261377	97.606599	98.112868	98.619138	11.546798	22.736592
6.000000	2.563044	2.597925	2.632806	4.902888	5.043062	5.183236	99.500951	99.600000	99.699049	2.441051	2.569998	2.698945	2.899116	5.081209	7.263303	98.057323	98.482778	98.908232	8.100764	15.332288
7.000000	2.598392	2.602132	2.605872	4.916734	5.039782	5.162830	99.824989	99.869867	99.914744	2.593966	2.601856	2.609746	4.911732	5.039977	5.168222	99.871159	99.908867	99.946574	4.020224	8.128997
8.000000	2.600753	2.602486	2.604219	4.895360	5.041572	5.187784	99.915754	99.937933	99.960113	2.592501	2.601225	2.609949	4.889279	5.042231	5.195182	99.806269	99.858933	99.911598	3.439500	6.425420
9.000000	2.602200	2.602792	2.603384	4.928921	5.043447	5.157973	100.000000	100.000000	100.000000	2.597876	2.601935	2.605994	4.934468	5.043830	5.153191	99.811879	99.858000	99.904121	2.159177	4.172142
10.000000	2.601776	2.602739	2.603702	4.895692	5.038291	5.180890	100.000000	100.000000	100.000000	2.597692	2.602122	2.606551	4.897631	5.038581	5.179532	99.849989	99.888467	99.926944	1.383971	2.890909


==> plots_data/results_ex3.dat <==
1.000000000	92.981663847	95.719400000	98.457136153	95.006261198	97.182200000	99.358138802	1.729408472	2.560482803	3.824162672	1.959949167	2.801476679	3.820032632	0.858788747	1.928288993	4.603984296	0.999442484	2.444252312	4.590426359
2.000000000	95.888983891	97.359933333	98.830882776	98.052233776	98.556200000	99.060166224	1.681546993	2.771072306	3.748325254	2.487694113	3.103051479	3.799168986	0.951484953	2.420983542	4.503920442	1.759956667	3.099516472	4.572092151
3.000000000	97.330996898	97.970133333	98.609269769	98.856232480	99.156400000	99.456567520	1.818536167	2.908691402	3.508349901	2.573058083	3.351431507	3.804568165	1.151060956	2.692697259	3.871627263	2.010327288	3.632808104	4.577213259
4.000000000	97.984967111	98.543333333	99.101699556	99.158767369	99.393600000	99.628432631	1.810361703	3.073204358	3.812053172	2.691009940	3.473280191	3.807259531	1.024721833	3.021498276	4.591958431	2.214767564	3.880108497	4.583051941
5.000000000	98.420284000	98.728000000	99.035716000	99.282063876	99.397466667	99.512869458	2.537067332	3.123450994	3.749780671	2.881326392	3.450790360	3.804626434	2.161551707	3.128203151	4.453035835	2.560414086	3.817478294	4.579292450
6.000000000	99.386296220	99.446200000	99.506103780	99.509194442	99.589533333	99.669872224	2.914686992	3.454095815	3.806412864	2.965215882	3.559353654	3.801424707	2.932031770	3.862896156	4.580406524	2.834244276	4.072362011	4.580421171
7.000000000	99.772539102	99.794266667	99.815994231	99.929738202	99.938066667	99.946395131	3.272450586	3.701261502	3.799942544	3.513197810	3.770972828	3.800057350	3.393620885	4.357878901	4.575794385	3.854061362	4.505231203	4.575672124
8.000000000	99.806648898	99.820133333	99.833617769	99.981403464	99.983533333	99.985663202	3.444137398	3.735509814	3.803152491	3.681510335	3.793092944	3.801801766	3.684592950	4.424003969	4.578014180	4.280296595	4.561199282	4.579033692
9.000000000	99.963162887	99.967133333	99.971103780	100.000000000	100.000000000	100.000000000	3.716124526	3.788255463	3.799970266	3.793258103	3.796374707	3.799552107	4.367901953	4.551067735	4.578249422	4.557668288	4.570362153	4.579046600


==> plots_data/results_ex3_profits.dat <==
1.00000000	2.24717655	1.36390671	2.55420627	1.96886347
1.00000000	2.24661537	1.06427120	2.65075508	2.14742629
1.00000000	2.53492441	1.89961141	2.66030119	1.95960553
1.00000000	2.86943815	2.63021106	2.91956342	2.37586673
1.00000000	2.67844259	2.04044769	3.14096613	3.26519154
1.00000000	2.58068878	1.67352793	2.68691272	2.28227136
1.00000000	2.67373658	2.07299704	2.77815088	2.18389608
1.00000000	2.46750444	1.59344802	2.01984965	1.18128573
1.00000000	3.00833546	2.78123102	1.99893920	1.05390751
1.00000000	2.69771632	1.97586520	2.71831514	2.34736746
1.00000000	2.77834953	2.28873917	2.59623098	1.77159909
1.00000000	2.43991643	1.62522229	2.76312673	2.45273930
1.00000000	2.89733884	2.64388306	3.51904190	4.03799582
1.00000000	2.47835141	1.52246038	2.90484330	2.76151754
1.00000000	2.92361535	2.82680157	2.67486377	2.25031650
1.00000000	2.77774867	2.38264929	1.98178090	1.22836127
1.00000000	2.01453677	1.17448152	2.93255070	2.82608826
1.00000000	2.39869852	1.30483113	3.81116704	4.58417999
1.00000000	3.80564557	4.58021895	2.84074283	2.18669609
1.00000000	2.06136191	1.15070275	2.57316689	2.02036422
1.00000000	2.24654126	1.40616908	2.62527287	2.11677123
1.00000000	2.01300170	1.20062235	2.95260798	2.73845560
1.00000000	2.52689489	1.72352311	2.92664071	2.38357011
1.00000000	2.38523249	1.20361128	3.05795080	3.09293381
1.00000000	2.11951015	1.12906974	3.32494444	3.64719278
1.00000000	2.62023977	1.98623302	2.51387326	1.73246670
1.00000000	2.49232525	1.97430154	2.59824677	1.89089662
1.00000000	2.24639055	1.30071358	3.82003263	4.59042636
1.00000000	2.82527780	2.69188846	3.21094716	3.07385458
1.00000000	1.98055162	1.16390964	2.75418577	2.35078364
1.00000000	2.66799778	2.16525392	3.25260282	3.49147968
1.00000000	1.72940847	0.85878875	2.87226969	2.68584594
1.00000000	2.36508806	1.29477613	2.73118961	2.06721506
1.00000000	2.56034341	1.69567556	2.24741273	1.13157017
1.00000000	2.61538878	1.80878158	2.56408016	1.99295201
1.00000000	3.03734798	3.27190621	3.02226972	3.01421240
1.00000000	2.25634614	1.41245538	1.95994917	0.99944248
1.00000000	3.82416267	4.60398430	3.42089430	3.83112177
1.00000000	2.79920965	2.50003251	3.11811674	3.21357607
1.00000000	2.24726859	1.41123141	3.11301834	2.82035187
1.00000000	2.93036592	2.42290460	2.58401206	2.03674827
1.00000000	2.22255192	0.99457816	1.97307577	1.10334907
1.00000000	2.61019288	2.11431101	3.20349974	3.39720785
1.00000000	2.67653588	2.10380161	2.83186162	2.18553991
1.00000000	2.59062822	1.97557908	2.90766585	2.51576946
1.00000000	2.59764766	1.69503862	2.58255365	1.84984900
1.00000000	2.84954003	2.26604138	2.90077898	2.59930719
1.00000000	2.71332784	2.20318194	2.55136143	1.88789382
1.00000000	2.08507623	1.30652255	3.48061782	3.73345779
1.00000000	2.60960490	1.93405580	2.24642662	1.15283455
2.00000000	1.87241976	1.06441647	2.99650016	2.95805151
2.00000000	3.60417352	4.15986429	3.13265690	3.21223514
2.00000000	2.96527839	2.49946002	2.66103514	2.04255821
2.00000000	2.99142110	2.94117749	3.61477291	4.22129853
2.00000000	2.98283815	3.18243804	3.18089982	3.34971305
2.00000000	2.05775974	1.02993714	2.70905052	2.18953792
2.00000000	2.81100460	2.44156931	2.93102267	2.81831238
2.00000000	3.39782552	3.55256069	3.59756541	4.18786657
2.00000000	2.49165019	1.80682470	2.82102547	2.46808451
2.00000000	2.72559295	2.06768563	2.48769411	1.80430759
2.00000000	2.66791794	1.99277941	2.83297601	2.61395012
2.00000000	2.77440781	2.03926675	2.78718797	2.45199532
2.00000000	2.88033299	2.40489234	3.79351671	4.56717380
2.00000000	3.50203593	3.98524359	3.03720135	3.04802256
2.00000000	2.66209627	2.02834239	3.40279058	3.58147811
2.00000000	2.77144446	2.34498126	2.71846710	1.97154898
2.00000000	2.87000261	2.53364589	2.84765707	2.61354881
2.00000000	2.59714263	2.20768023	3.30688875	3.61197159
2.00000000	2.86324574	2.67347321	2.70655299	2.23776950
2.00000000	2.61538544	2.16753466	2.95856459	2.88051194
2.00000000	1.68154699	1.04298147	3.04567368	2.86799072
2.00000000	2.74579618	2.20128245	3.06388702	2.91978279
2.00000000	3.38131574	3.53040028	3.22304913	3.43396285
2.00000000	2.54454977	2.17551674	2.95923428	2.88110252
2.00000000	2.93230892	2.84582988	2.88981145	2.73279787
2.00000000	2.65906142	2.25601298	3.79916899	4.57209215
2.00000000	2.84334327	2.51530223	3.10683453	3.19531816
2.00000000	3.16686750	3.52031942	3.33228769	3.65461302
2.00000000	2.92116938	2.61018305	2.78685154	2.50591498
2.00000000	1.93405869	1.18127510	3.03447131	2.79103513
2.00000000	2.74604319	2.48673543	2.97806803	2.91953666
2.00000000	2.77934410	2.22829322	2.90236426	2.65766046
2.00000000	3.17039857	3.17867870	3.73337892	4.45450668
2.00000000	2.79307308	2.29678419	3.44884788	3.89169564
2.00000000	2.41841780	1.50230598	2.61549074	1.75995667
2.00000000	2.48210281	1.41312082	2.93092930	2.81790228
2.00000000	3.12992996	2.89949075	2.80833310	2.55308807
2.00000000	2.66876165	1.93038374	3.26416756	3.22835833
2.00000000	2.85966427	2.40102374	3.78617191	4.53736936
2.00000000	1.74765092	1.04111791	3.24014645	3.47665130
2.00000000	2.67721547	2.09781280	3.19276231	3.27748635
2.00000000	3.03070777	2.79108752	3.14251074	2.96865158
2.00000000	3.00091950	2.59303959	3.11174188	3.20722813
2.00000000	2.15707034	1.20061334	3.37146057	3.73822666
2.00000000	1.69053496	0.95148495	2.67749190	2.25945947
2.00000000	3.19243802	3.68813306	3.18317795	3.34669700
2.00000000	2.68725381	1.84775675	2.65552183	2.16036694
2.00000000	3.74832525	4.50392044	3.75699155	4.50096184
2.00000000	3.58986513	4.04129666	3.38732255	3.77886531
2.00000000	3.06990506	2.95322039	3.20039872	3.05660856
3.00000000	3.05213083	3.10129570	3.33368654	3.40949122
3.00000000	2.52392315	1.82566554	3.46630259	3.92955239
3.00000000	2.67939944	2.69566355	3.31016098	3.61485037
3.00000000	2.69075021	2.31630461	2.84166054	2.54270974
3.00000000	2.81683654	2.56344981	3.12292919	3.13588344
3.00000000	2.75647087	2.19001728	3.79814103	4.57164849
3.00000000	2.52517034	1.80370113	3.66247084	4.21995533
3.00000000	2.73151570	2.74454058	3.55284341	4.09382415
3.00000000	3.03139148	2.92425545	3.31812500	3.63292056
3.00000000	3.25791720	3.21245444	3.34012334	3.66948736
3.00000000	2.79823958	2.39492142	3.79676568	4.57053084
3.00000000	3.48299981	3.87162726	3.34644197	3.42535887
3.00000000	3.04240876	3.38115249	3.67712773	4.34172262
3.00000000	2.74924796	2.84859128	3.79862020	4.56857121
3.00000000	2.67883680	2.07117765	2.93086095	2.70305682
3.00000000	2.85315704	2.71039074	2.57305808	2.01032729
3.00000000	3.27777054	3.27001204	3.70424224	4.39514042
3.00000000	2.70373788	1.89662427	3.61664122	4.22460529
3.00000000	3.15534143	3.53854124	3.45842314	3.90758941
3.00000000	2.99111194	2.78848527	3.16446727	3.11084237
3.00000000	2.84851147	2.57479953	2.96765096	2.81070298
3.00000000	2.95646665	2.66049787	3.76573228	4.50320836
3.00000000	2.75641609	2.53695452	3.32849661	3.65217063
3.00000000	3.22915062	3.17788663	3.16221261	3.30883464
3.00000000	3.19111700	3.05074832	3.48850786	3.97354016
3.00000000	2.56521696	1.91727653	3.23717824	3.47022543
3.00000000	3.37877569	3.76086172	2.97950363	2.70719673
3.00000000	2.72108502	2.05307766	3.43804129	3.81348476
3.00000000	2.87851866	2.28097037	2.88000246	2.68564272
3.00000000	2.85035358	2.61427261	3.78117906	4.53124671
3.00000000	3.15245706	3.59199610	3.80456817	4.57721326
3.00000000	2.48611405	1.75156083	3.08546527	3.08762574
3.00000000	3.10950588	2.83446838	2.92469495	2.78516725
3.00000000	2.68613890	2.48010808	3.79180715	4.56600037
3.00000000	2.94179356	2.44315737	2.91364505	2.67192593
3.00000000	2.96544386	2.53327374	3.52824474	4.05578055
3.00000000	2.72659505	2.35000102	3.26789440	3.44262725
3.00000000	3.30016410	3.86527449	3.33817783	3.67270591
3.00000000	2.65409182	1.94323746	2.94850463	2.68377877
3.00000000	1.81853617	1.15106096	2.92024024	2.79714118
3.00000000	2.61602986	1.85839548	3.23249774	3.29448745
3.00000000	3.15862637	3.15371744	3.05289296	3.07917089
3.00000000	3.20020617	3.07465731	2.94158382	2.75300123
3.00000000	3.10093105	3.12360375	3.79658528	4.57136628
3.00000000	3.09081617	2.79885660	3.08100048	3.13840035
3.00000000	3.07134210	3.00805358	3.80102680	4.57350966
3.00000000	2.92522923	3.02644747	3.79866669	4.57168184
3.00000000	3.50834990	3.82862961	3.80362742	4.57317789
3.00000000	3.03982797	2.84228243	3.79211385	4.56333055
3.00000000	2.70840161	2.19986336	2.90674094	2.64799155
4.00000000	3.26976361	3.51273589	3.78145096	4.51725863
4.00000000	3.46607909	3.74442324	3.46534674	3.93142180
4.00000000	3.27136764	3.50240278	3.16578375	3.31458448
4.00000000	3.34580031	3.44596692	3.12351089	3.22773896
4.00000000	3.56469300	3.98804058	3.79374229	4.56974854
4.00000000	3.01047556	2.88295972	3.36872330	3.72961655
4.00000000	3.05765835	3.32127817	3.80019253	4.57395967
4.00000000	2.96118679	2.94692381	3.61160947	4.22128568
4.00000000	3.21540109	3.10137876	3.79734232	4.57040508
4.00000000	3.46641779	3.73555369	3.27986188	3.38071915
4.00000000	2.98578053	2.67144570	3.68676398	4.35255162
4.00000000	3.55407779	4.24313900	3.30381319	3.60027007
4.00000000	3.13321912	3.23673219	3.79074207	4.56387633
4.00000000	1.81036170	1.02472183	3.68453654	4.27414893
4.00000000	2.73643516	2.06857558	3.80023562	4.57638758
4.00000000	2.73559842	2.41504217	2.69100994	2.21476756
4.00000000	3.09298610	2.93150371	3.47332269	3.76069189
4.00000000	3.30809451	3.45315687	3.80501202	4.58305194
4.00000000	2.78588091	2.19582602	3.79419782	4.56244033
4.00000000	3.44635966	3.69114449	2.96944457	2.73613026
4.00000000	3.06496926	3.22999686	3.62658502	4.14731360
4.00000000	3.25967507	3.29912025	3.79977693	4.56864689
4.00000000	2.71859019	2.21239374	3.54526169	3.98842941
4.00000000	3.10937759	3.21081259	3.10849786	3.20252038
4.00000000	2.92160060	2.74534750	3.49516328	3.80347564
4.00000000	3.05563253	2.83513617	3.79515405	4.57094060
4.00000000	3.24455929	3.18572995	3.36800085	3.73602714
4.00000000	2.56429325	1.96316527	3.25996059	3.37990976
4.00000000	2.93526841	2.58083075	3.31517367	3.61974590
4.00000000	2.98194941	3.26089175	3.80334506	4.58013631
4.00000000	3.12613955	3.33637596	3.57874947	4.09370926
4.00000000	3.41796873	3.78253503	3.79706317	4.57409722
4.00000000	3.02693581	2.70097615	3.65638181	4.29749130
4.00000000	3.16782081	3.29686664	3.32677010	3.64289897
4.00000000	3.23575243	3.41574402	2.75215550	2.39278327
4.00000000	2.77588102	2.29196405	3.29769979	3.39708596
4.00000000	2.93881027	2.82290377	3.61835936	4.22628704
4.00000000	3.36274622	3.49643025	2.79315362	2.51600561
4.00000000	2.68241915	2.13577060	2.81490891	2.46424134
4.00000000	2.95542686	2.94131164	3.14296011	3.22645435
4.00000000	3.28008197	3.26680587	3.71627464	4.41780070
4.00000000	3.03919077	2.90359670	3.45856601	3.71363456
4.00000000	3.81205317	4.59195843	2.84887520	2.63910810
4.00000000	2.75320838	2.41427196	3.60032964	4.20512662
4.00000000	3.07971540	2.77341248	3.55538544	3.94994809
4.00000000	3.37242886	3.97341604	3.22721485	3.13716977
4.00000000	2.90469946	2.49725742	3.80725953	4.58291812
4.00000000	2.93404186	3.02587761	3.79624922	4.57072072
4.00000000	2.61917153	1.93907453	3.77559423	4.53022116
4.00000000	3.10217294	2.83198870	3.79649736	4.56952202
5.00000000	2.91924520	2.44203340	3.21790605	3.34218772
5.00000000	2.53706733	2.16155171	3.79704468	4.56692674
5.00000000	3.23038369	3.18672643	3.80462643	4.57251201
5.00000000	3.46916250	3.96442890	3.63965355	4.26730286
5.00000000	2.88326654	2.44300335	3.54366570	4.08595171
5.00000000	2.62140507	2.24939828	3.37512816	3.64329593
5.00000000	3.10585681	3.34220213	3.79852306	4.57829909
5.00000000	3.16623850	2.98414046	3.15283972	3.09493261
5.00000000	2.65536357	2.26443011	3.74137931	4.47320894
5.00000000	3.16338070	3.63735513	3.49392698	3.80295619
5.00000000	3.00843867	2.78931155	3.18363557	3.18135331
5.00000000	3.29833531	3.75232396	3.79954305	4.57608975
5.00000000	3.24234099	3.17042132	3.53490053	3.90118847
5.00000000	3.15624861	3.28059329	3.28155547	3.26566277
5.00000000	2.68487595	2.20920381	3.75364687	4.49203221
5.00000000	3.07190641	2.75272746	3.41940155	3.62013557
5.00000000	3.60010788	4.07120637	3.25258561	3.25880757
5.00000000	2.96798012	2.49353859	3.18588393	3.35905605
5.00000000	3.05492146	3.10285975	2.95395725	2.86713489
5.00000000	3.39044528	3.55036442	3.59119191	4.17570648
5.00000000	3.48190815	3.77299985	3.73781443	4.45712362
5.00000000	3.00026039	3.10987411	3.74022731	4.45937566
5.00000000	3.00176634	2.59693097	3.80149356	4.57405483
5.00000000	3.08036288	3.10030661	3.02878717	2.84900051
5.00000000	3.00767827	3.28532581	3.42705744	3.85123161
5.00000000	3.19197484	3.22753788	2.96721686	2.73050247
5.00000000	3.17482193	3.34063731	3.43097185	3.86295041
5.00000000	2.94739482	2.99538016	3.23419964	3.45834064
5.00000000	2.97639759	2.72520308	3.22013080	3.26487909
5.00000000	3.17650218	3.01111607	3.65995267	4.30547920
5.00000000	3.25679724	3.20533632	3.79608256	4.55809007
5.00000000	3.01492224	2.75379307	3.24422886	3.47834814
5.00000000	3.08269997	3.17475308	3.66967440	4.32474651
5.00000000	3.55775466	3.97398500	3.80345089	4.57929245
5.00000000	3.35659745	3.69151092	3.08704356	2.98361266
5.00000000	3.37445421	3.85294969	3.05272340	3.01842587
5.00000000	2.76119680	2.21156605	3.79453302	4.56495147
5.00000000	3.26926948	3.49861820	3.57337623	4.00477527
5.00000000	3.14424461	3.29060769	3.35037642	3.69629566
5.00000000	3.24054938	3.16390627	3.48195206	3.96474213
5.00000000	3.38628679	3.77406904	3.77422057	4.51755765
5.00000000	3.33698742	3.62547415	3.36236101	3.46920742
5.00000000	3.24245382	3.17652300	3.20263677	3.13265440
5.00000000	3.03329380	2.92566748	3.79326370	4.56423489
5.00000000	2.83599648	2.35392934	3.45833085	3.92031705
5.00000000	3.74978067	4.45303583	2.88132639	2.56041409
5.00000000	3.12931975	3.57117995	3.20614402	3.14563816
5.00000000	2.82585563	2.46861856	3.64991532	4.28776685
5.00000000	3.19106135	3.36625837	3.40265859	3.80318551
5.00000000	3.11698996	2.86524327	3.18637228	3.36197951
6.00000000	3.33996853	3.67099017	3.80011674	4.57740413
6.00000000	3.40129075	3.90613147	3.43599247	3.82125913
6.00000000	3.70860217	4.34395401	3.67770311	4.28024135
6.00000000	3.37351029	3.50301793	3.23627856	3.43572114
6.00000000	3.53009217	3.89527076	3.73041857	4.40251348
6.00000000	3.79797926	4.56935379	3.71240888	4.40545778
6.00000000	3.41810050	3.81459024	3.34136118	3.59601502
6.00000000	3.13347819	3.28181889	3.79549426	4.56763201
6.00000000	3.35472906	3.95113996	3.79947877	4.58042117
6.00000000	3.17499585	3.12051292	3.72043841	4.36746013
6.00000000	3.80641286	4.58022802	3.36087633	3.55015534
6.00000000	3.58118169	4.06289286	3.33451087	3.53574010
6.00000000	3.68027475	4.27104349	3.26222302	3.52229685
6.00000000	3.10929910	3.39754886	3.79818262	4.57077253
6.00000000	3.79447813	4.57011593	3.63830960	4.26686693
6.00000000	3.28142312	3.27814666	3.80103349	4.57844047
6.00000000	3.72953397	4.40276024	3.58024664	4.15899863
6.00000000	3.10111072	3.02791957	3.71455536	4.36133155
6.00000000	3.40611928	3.64927609	3.78040759	4.53945723
6.00000000	3.52699682	4.20739836	3.77538629	4.52514278
6.00000000	3.57652849	4.27606367	3.21090219	3.32374854
6.00000000	3.34143840	3.86447697	3.55184203	3.95281407
6.00000000	3.52032371	3.86848611	3.80142471	4.57048258
6.00000000	3.38547662	3.55857536	3.56861538	4.14276397
6.00000000	3.61894458	4.11336694	3.79938911	4.57454857
6.00000000	3.52490074	4.08382196	3.79473382	4.57344560
6.00000000	3.71199370	4.35493769	3.79752102	4.57184932
6.00000000	3.47401358	3.76725047	3.46671248	3.93220271
6.00000000	3.23800880	3.35801125	3.79937743	4.57290459
6.00000000	3.10529392	2.93203177	3.29754488	3.58841793
6.00000000	3.21660386	3.40423613	3.00724524	2.98188109
6.00000000	3.20961373	3.19627501	3.06641972	3.10586753
6.00000000	3.39037561	3.73034034	3.79941618	4.57081412
6.00000000	3.27792537	3.82483716	3.79545596	4.56506664
6.00000000	3.31871997	3.44367977	3.19710277	3.37898611
6.00000000	3.39956239	3.73571754	2.96521588	2.83424428
6.00000000	3.18739120	3.03192433	3.63089792	4.23859741
6.00000000	3.54010811	3.93951247	3.30408287	3.60165933
6.00000000	3.80210305	4.57105490	3.79930857	4.57289688
6.00000000	3.80175536	4.58040652	3.24957127	3.48801574
6.00000000	3.72043602	4.37241210	3.78985232	4.56525881
6.00000000	3.58616041	4.04240903	3.35439228	3.45489004
6.00000000	3.61412304	4.18100968	3.79488041	4.56296206
6.00000000	3.42386744	3.93031194	3.40057526	3.57149389
6.00000000	2.91468699	3.18036713	3.58112888	4.15985016
6.00000000	3.46746824	3.73176651	3.37433324	3.68679145
6.00000000	3.41527053	4.04259438	3.62470013	4.24333467
6.00000000	3.46946848	4.01698896	3.79708526	4.56732797
6.00000000	3.40017833	3.93262240	3.79569639	4.56766472
6.00000000	3.80247283	4.57520908	3.25683629	3.45399203
7.00000000	3.79587182	4.56865237	3.79563716	4.56407125
7.00000000	3.71402009	4.46568168	3.79497219	4.56595903
7.00000000	3.73357304	4.40234734	3.79635970	4.56907683
7.00000000	3.79723642	4.56803767	3.79610615	4.56637171
7.00000000	3.66544455	4.23784258	3.79927136	4.56793269
7.00000000	3.49988102	3.86464183	3.79652647	4.56445805
7.00000000	3.70810918	4.45682118	3.79605038	4.56545658
7.00000000	3.79626389	4.57015161	3.79870564	4.57322753
7.00000000	3.66079919	4.22650375	3.79122670	4.56730162
7.00000000	3.67013214	4.24905429	3.79679335	4.56658707
7.00000000	3.69973193	4.44323959	3.79651996	4.56780172
7.00000000	3.58321792	4.09893772	3.79595735	4.56465026
7.00000000	3.79453465	4.56849767	3.79364819	4.56366829
7.00000000	3.66406853	4.23198464	3.79506185	4.56566209
7.00000000	3.64121324	4.18698042	3.79555641	4.57567212
7.00000000	3.66487624	4.23338057	3.79306996	4.56422810
7.00000000	3.79703677	4.57053798	3.68971039	4.29628741
7.00000000	3.53185985	3.97864621	3.79741110	4.56779392
7.00000000	3.79722679	4.57233415	3.79280824	4.56519864
7.00000000	3.36028747	3.52161541	3.79754232	4.57075369
7.00000000	3.79937453	4.57579438	3.79638686	4.57046931
7.00000000	3.79642188	4.56780491	3.78239799	4.52830144
7.00000000	3.32923816	3.39362089	3.52245920	3.90433334
7.00000000	3.73745390	4.42417592	3.79485659	4.56325743
7.00000000	3.79936506	4.57313914	3.79485479	4.56927651
7.00000000	3.79631806	4.57444499	3.74817939	4.45367164
7.00000000	3.78067000	4.55398803	3.79549636	4.56867780
7.00000000	3.79919678	4.57495489	3.51319781	3.85406136
7.00000000	3.79910138	4.56977314	3.79894404	4.57084840
7.00000000	3.79664918	4.57155187	3.79416077	4.56716278
7.00000000	3.72018082	4.38311334	3.79878049	4.57012873
7.00000000	3.79553369	4.57103935	3.79528138	4.56573180
7.00000000	3.79738117	4.57099782	3.80005735	4.57359588
7.00000000	3.79446764	4.56712719	3.65590965	4.21426998
7.00000000	3.71413021	4.46188659	3.79346022	4.56550672
7.00000000	3.79622410	4.57114429	3.79857778	4.56769222
7.00000000	3.79742683	4.56870059	3.79646402	4.56810677
7.00000000	3.71047638	4.34262760	3.79843092	4.57327202
7.00000000	3.49789815	3.90582952	3.79566765	4.56938580
7.00000000	3.27245059	3.62862294	3.79828462	4.57140071
7.00000000	3.79791855	4.57110249	3.63807479	4.16827576
7.00000000	3.65948518	4.39435631	3.79884002	4.57110990
7.00000000	3.75136960	4.45973912	3.79919738	4.57146629
7.00000000	3.79994254	4.57274996	3.79728269	4.57267669
7.00000000	3.79426945	4.56963233	3.80000164	4.56871675
7.00000000	3.66799685	4.24339039	3.79828158	4.56466612
7.00000000	3.53261069	3.90933388	3.79529613	4.57112981
7.00000000	3.63430253	4.15619312	3.72353210	4.37838247
7.00000000	3.79515424	4.56972707	3.73056646	4.44023009
7.00000000	3.72468220	4.48149435	3.68678587	4.29359701
8.00000000	3.72356225	4.38780871	3.80000379	4.57507606
8.00000000	3.74263176	4.42971643	3.80180177	4.57124383
8.00000000	3.79623025	4.56838047	3.79475956	4.57199141
8.00000000	3.76724948	4.49369557	3.79193518	4.56738021
8.00000000	3.75647869	4.51995937	3.79752873	4.57035299
8.00000000	3.74458101	4.43761405	3.79224193	4.56731838
8.00000000	3.79563364	4.56791312	3.79509911	4.56692165
8.00000000	3.79193711	4.56744487	3.79692939	4.57101911
8.00000000	3.79711405	4.57211700	3.79628795	4.57303121
8.00000000	3.73367297	4.41702910	3.79462603	4.56911594
8.00000000	3.64299763	4.18414315	3.79671635	4.56531928
8.00000000	3.64630617	4.19443757	3.79584635	4.57291681
8.00000000	3.79831192	4.57734221	3.79935026	4.57716917
8.00000000	3.79941451	4.57352292	3.79672774	4.57633663
8.00000000	3.65930400	4.25244894	3.79872001	4.57332464
8.00000000	3.65990522	4.22601308	3.79625235	4.56929311
8.00000000	3.77796763	4.54311461	3.79605694	4.57525919
8.00000000	3.56123285	3.97690328	3.79657270	4.56883811
8.00000000	3.71016840	4.45878185	3.68151033	4.28029659
8.00000000	3.79657412	4.57220033	3.79734308	4.57146299
8.00000000	3.79929067	4.56497970	3.79708560	4.57651779
8.00000000	3.52583246	3.92686403	3.72400585	4.38299802
8.00000000	3.73707261	4.49311316	3.79750373	4.57515807
8.00000000	3.79280345	4.56758783	3.79309916	4.57170748
8.00000000	3.79978572	4.57441119	3.79513707	4.56546065
8.00000000	3.59688171	4.06424386	3.80017022	4.57903369
8.00000000	3.69964724	4.32056165	3.79707814	4.56494906
8.00000000	3.75017170	4.46388824	3.79663845	4.57333798
8.00000000	3.79509420	4.56408639	3.79633586	4.56888126
8.00000000	3.79317935	4.56427164	3.79666263	4.56901381
8.00000000	3.78358121	4.55839384	3.79881284	4.57883076
8.00000000	3.80151507	4.57080382	3.79807092	4.57420718
8.00000000	3.80315249	4.57801418	3.79557842	4.56835248
8.00000000	3.79904834	4.57741674	3.79814467	4.57119249
8.00000000	3.60103500	4.07910617	3.79599074	4.57283048
8.00000000	3.79942530	4.57231258	3.79789794	4.56642795
8.00000000	3.50760696	3.83811574	3.79856075	4.57316363
8.00000000	3.79874518	4.57517991	3.79638339	4.56810882
8.00000000	3.73607222	4.42174033	3.79865256	4.57177701
8.00000000	3.79832676	4.57347765	3.79778610	4.57287490
8.00000000	3.79621391	4.56963138	3.79738605	4.57015662
8.00000000	3.44413740	3.68459295	3.79804008	4.56815889
8.00000000	3.79573067	4.56886961	3.79836054	4.56745732
8.00000000	3.76617923	4.49397721	3.80030234	4.57623959
8.00000000	3.79754777	4.56827427	3.79623987	4.57085906
8.00000000	3.80075951	4.57204180	3.79659218	4.56934482
8.00000000	3.72061852	4.37372925	3.79998859	4.57245856
8.00000000	3.72225712	4.46817038	3.79836474	4.57049755
8.00000000	3.79825815	4.57134621	3.79884160	4.57629409
8.00000000	3.71424715	4.36041011	3.78462661	4.54000675
9.00000000	3.79869731	4.56814531	3.79823513	4.56869428
9.00000000	3.79580205	4.57387432	3.79569044	4.56655725
9.00000000	3.79560341	4.56665081	3.79697379	4.56911720
9.00000000	3.79587495	4.56965149	3.79955211	4.56766124
9.00000000	3.79858741	4.57158280	3.79509068	4.56986270
9.00000000	3.79519498	4.57024247	3.79697228	4.56954170
9.00000000	3.79738276	4.57176012	3.79670891	4.57303545
9.00000000	3.71952029	4.37701335	3.79684140	4.57262563
9.00000000	3.71612453	4.36790195	3.79834271	4.57187892
9.00000000	3.79571656	4.56914844	3.79655989	4.57700544
9.00000000	3.79643581	4.56860667	3.79645011	4.57326338
9.00000000	3.79494034	4.57140740	3.79478768	4.56622271
9.00000000	3.79629475	4.56832243	3.79521176	4.57734129
9.00000000	3.79731179	4.57022650	3.79893952	4.56834822
9.00000000	3.79724396	4.57071117	3.79753148	4.57515828
9.00000000	3.79546724	4.56643427	3.79751261	4.56914137
9.00000000	3.79376985	4.57328278	3.79470396	4.55766829
9.00000000	3.79461494	4.56489140	3.79789878	4.56954073
9.00000000	3.79536259	4.56633215	3.79736889	4.57109455
9.00000000	3.72096600	4.37268269	3.79521540	4.57006847
9.00000000	3.79997027	4.57074196	3.79908347	4.57254804
9.00000000	3.79946251	4.57752961	3.79661410	4.56741125
9.00000000	3.79817132	4.56888305	3.79775984	4.57291366
9.00000000	3.79237241	4.56732368	3.79677279	4.56862625
9.00000000	3.79686067	4.56947034	3.79724744	4.57061144
9.00000000	3.79723710	4.57347205	3.79649521	4.57006690
9.00000000	3.79587269	4.56893777	3.79827102	4.57352878
9.00000000	3.79449843	4.56905800	3.79589904	4.56617444
9.00000000	3.72186853	4.38727199	3.79574574	4.57576232
9.00000000	3.79319624	4.57149451	3.79533494	4.56553224
9.00000000	3.79741390	4.56274999	3.79777870	4.57904660
9.00000000	3.79701969	4.57175268	3.79710004	4.56788624
9.00000000	3.79199173	4.56885385	3.79576217	4.56741093
9.00000000	3.79730032	4.57156105	3.79394134	4.57358843
9.00000000	3.79410228	4.57139750	3.79409699	4.57113221
9.00000000	3.79431864	4.56771946	3.79343903	4.57377816
9.00000000	3.79746080	4.57336444	3.79578804	4.57159391
9.00000000	3.79821178	4.57025223	3.79540169	4.56904365
9.00000000	3.79844615	4.56850350	3.79762838	4.57071903
9.00000000	3.79413016	4.57021666	3.79747206	4.57302665
9.00000000	3.79883004	4.57824942	3.79887083	4.57636472
9.00000000	3.79859683	4.57086430	3.79730673	4.57410245
9.00000000	3.76257104	4.48719716	3.79674993	4.57003488
9.00000000	3.79706412	4.57387494	3.79394811	4.56165076
9.00000000	3.79527681	4.56454066	3.79325810	4.56874173
9.00000000	3.79485963	4.56502799	3.79335299	4.57415389
9.00000000	3.73121590	4.48289334	3.79448539	4.56554791
9.00000000	3.79929506	4.56980552	3.79492692	4.56495588
9.00000000	3.79610611	4.56892879	3.79549919	4.57027108
9.00000000	3.79814048	4.57258182	3.79611757	4.56805610


==> plots_data/results_ex3_profits_v2.dat <==
1.00000000000	2.24616690301	1.23651338769	2.55621143752	1.82135559023
1.00000000000	2.66777195465	2.04996966996	2.86397187550	2.67186783224
1.00000000000	2.90881061230	2.33742128237	3.04428510569	2.90259302056
1.00000000000	2.92200124179	2.98730766321	3.40426394832	3.79875305101
1.00000000000	3.18002322883	3.34687651030	3.80706806805	4.58079010098
1.00000000000	3.35014929009	3.85009076021	1.88665928806	1.11090437807
1.00000000000	2.64183872839	2.12239006203	2.86286770265	2.50102793899
1.00000000000	2.40086453512	1.41720697956	2.58108013484	2.03275527651
1.00000000000	2.24860654585	1.26472507845	2.57870170958	1.81615672908
1.00000000000	2.24659921584	1.24657986691	2.98529296991	2.93778976752
1.00000000000	2.26422340105	1.37144599890	3.05059707369	3.07506351948
1.00000000000	1.83848505268	0.94086589043	2.62587822933	1.92952413248
1.00000000000	2.53938684225	1.56709983504	2.50349318632	1.84694164588
1.00000000000	2.55729647303	1.68508194881	2.64989116432	2.08098896561
1.00000000000	2.24663526392	0.99718694933	1.90031973154	0.91741424065
1.00000000000	2.50888734740	1.70198369416	1.93271032603	1.08511554559
1.00000000000	2.00948343534	1.10786429338	3.79490650254	4.56716450521
1.00000000000	2.62325293254	2.03142557887	2.65806957948	2.07342630083
1.00000000000	1.74652414973	1.08543298751	2.54338909708	1.74960620668
1.00000000000	2.57849907998	1.65698415485	3.52347775108	4.04089546689
1.00000000000	3.08830734176	3.31828413398	2.56640479370	1.77041884152
1.00000000000	3.19070693925	3.02557626408	2.32690353615	1.40891303197
1.00000000000	2.69382036959	1.99251139928	2.61390101858	2.00041194584
1.00000000000	3.23992445000	3.45296534537	2.06668510768	0.87305877837
1.00000000000	2.52303196728	1.79080691277	2.51948670082	1.88668085500
1.00000000000	2.39387119567	1.47449418960	2.49819670045	1.75000504458
1.00000000000	2.59866590082	1.77746367417	2.61520923309	2.00838600303
1.00000000000	2.10831990555	1.18516490416	2.74296122053	2.41399912009
1.00000000000	3.00760930304	2.80834264861	3.37286562266	3.74111967917
1.00000000000	2.44445635683	1.77118877168	3.07894939796	3.13617890368
1.00000000000	2.64531729661	2.56718951394	2.73685173262	2.40056563071
1.00000000000	3.23052825866	3.34337851915	3.19623847921	3.37897575557
1.00000000000	2.81019339098	2.86260040531	3.80631478133	4.57766561095
1.00000000000	1.89371212023	1.19365130105	2.07462780641	1.26597309321
1.00000000000	2.57922982689	1.69008008799	3.10054696325	3.08546109679
1.00000000000	2.88912279869	2.99690533445	2.68285644475	2.04213584303
1.00000000000	2.09355206842	1.26378523651	2.61918654068	1.79554794918
1.00000000000	2.64133762425	2.39636752287	2.36377042371	1.50098307562
1.00000000000	2.30775512225	1.19880835070	2.89384695550	2.73856688246
1.00000000000	2.60804607614	1.78373239369	2.93110907956	2.82551118756
1.00000000000	2.04844560852	1.24265895936	2.63826588643	1.84444458424
1.00000000000	2.24732684035	1.52334402567	2.53233970303	1.84630585227
1.00000000000	2.43180760484	1.27922174430	2.75845366067	2.24726555211
1.00000000000	3.02054272408	2.62905579489	3.42936313424	3.71614292351
1.00000000000	2.24730257411	1.06009312215	2.94983397099	2.70636053013
1.00000000000	2.62635175642	1.87591364654	3.15153807178	3.28041513800
1.00000000000	2.24766704517	1.40071333622	3.53149613428	4.05079551209
1.00000000000	2.74072998426	1.99228448682	2.49837063252	1.77568988554
1.00000000000	1.73837857025	1.06504134463	1.86504712014	1.09371379338
1.00000000000	2.88856936907	2.54850151879	2.70779077487	2.01437066117
1.00000000000	1.92703822503	1.24898755369	2.82382047733	2.44332757957
1.00000000000	2.50941449590	1.84891192936	2.62122125675	1.78720165310
1.00000000000	2.29471567351	1.46931655459	2.46532488325	1.75771730151
1.00000000000	2.81308865831	2.16411281157	3.07487797244	2.96116941472
1.00000000000	2.17956386802	1.34860651431	1.90663312629	1.05785383009
1.00000000000	1.91019790676	1.23875826179	2.62622785440	1.81563246560
1.00000000000	2.19993714797	1.09042402188	2.79443150382	2.12966500532
1.00000000000	2.57706377877	2.17655182797	2.65424658660	2.04264498741
1.00000000000	3.03874022004	2.68444816650	3.27937558129	3.55154851071
1.00000000000	2.20668049527	1.35944197758	2.72696218638	2.37170172097
1.00000000000	1.99846987698	1.20387445680	3.50399636641	3.99376798141
1.00000000000	2.42878070597	1.58331995719	2.81619785496	2.56556033855
1.00000000000	2.55569627507	1.75514705527	2.81253949784	2.55698618857
1.00000000000	2.60659352313	2.15416630513	3.21960336892	3.10722160011
1.00000000000	2.05194770909	1.21941880326	1.95274929585	1.09451712376
1.00000000000	2.61784792229	1.77446008997	2.86484639331	2.44146852001
1.00000000000	2.37565585062	1.06912437306	3.63470467326	4.26443768044
1.00000000000	2.33838332043	1.60070417851	3.38826163383	3.77905074573
1.00000000000	2.63799089724	2.03630926770	2.56760724168	1.99389171860
1.00000000000	2.46479160648	1.62771052912	2.73679881640	2.04468754053
1.00000000000	2.24722214207	1.09067954846	3.02150487869	2.62620425794
1.00000000000	2.84540469631	2.20525294697	2.56554474420	1.99811491035
1.00000000000	2.24756484662	1.36718076992	3.06114123678	2.70162409619
1.00000000000	2.40216188855	1.26033539580	3.01890359650	2.84357156754
1.00000000000	2.76932218358	2.28501653627	2.59269302471	1.75719936901
1.00000000000	2.36681571751	1.24107793757	1.99397109461	1.29109402783
1.00000000000	2.92711758130	2.49423940612	2.51405191361	1.77306715473
1.00000000000	2.18636832119	1.15105452717	2.26981772863	1.26320591161
1.00000000000	2.24680476716	1.17446345929	1.99252628476	1.20077286128
1.00000000000	2.65560320105	2.03082171293	3.07907661961	2.75665508655
1.00000000000	2.83359049398	2.60710820470	3.48824137416	3.90310937248
1.00000000000	3.05122059732	3.43173094538	2.78013509591	2.49132388809
1.00000000000	1.74687794081	0.91907352554	3.01226921873	2.99862158497
1.00000000000	2.01371832639	1.22530688211	3.48160333773	3.94912032373
1.00000000000	2.24787960258	1.28463513595	2.69644788697	2.18695785152
1.00000000000	2.24632039948	1.42444984713	3.10164615645	3.09033551540
1.00000000000	2.90885604841	2.43659532675	2.02125143723	1.26238775494
1.00000000000	2.47288005962	1.64178007275	2.79602693423	2.52458053754
1.00000000000	2.59510139843	1.76454257522	2.86479855475	2.32941029597
1.00000000000	2.72700188447	1.93085449246	2.79161170503	2.33901198031
1.00000000000	1.85082262297	0.93998181855	2.60456317689	2.08148803809
1.00000000000	1.65705824298	0.75550780542	3.79951021245	4.56196964407
1.00000000000	2.62658084694	1.97638681224	2.85064640746	2.64640172038
1.00000000000	2.28677032824	1.37216949119	3.02629514948	2.95117680407
1.00000000000	1.70280140333	1.15763438576	2.79341443405	2.51924819215
1.00000000000	2.33795861680	1.29797101129	2.76320419370	2.36054989506
1.00000000000	2.67637482986	1.84449927050	2.64603406716	1.97077369621
1.00000000000	3.01594882661	3.37583376256	2.78169499586	2.46463416620
1.00000000000	2.57084412374	1.55402717808	2.74631554164	2.32350757185
1.00000000000	2.34600575697	1.45538453893	2.77192783107	2.47188184198
2.00000000000	3.03990141512	2.68737774210	1.88744371917	0.95050924109
2.00000000000	2.87512408640	2.27631390692	3.62665889406	4.23787223606
2.00000000000	2.56368746463	2.10084693782	2.74742095414	2.42536900004
2.00000000000	2.58166152012	1.95295186372	3.58368517362	4.16122657081
2.00000000000	2.88017596154	3.11136704009	3.15206520914	3.15065604708
2.00000000000	3.08250708731	2.93414563992	1.86531629381	0.85556857974
2.00000000000	2.92146963746	2.40907691439	1.89919984885	1.03345254102
2.00000000000	2.69012654907	2.20698465478	3.24427179774	3.16769569669
2.00000000000	2.71154511536	1.93583948984	2.82178779508	2.58801904350
2.00000000000	3.03627968869	2.79656979717	3.47313731130	3.72409192930
2.00000000000	3.04800518016	2.76261930058	3.00351612896	2.97318114137
2.00000000000	1.80145059456	1.08925261786	2.60452181737	2.09444265435
2.00000000000	2.72966006556	1.97260821498	3.55272478828	3.94527862380
2.00000000000	2.76771183363	2.21801010411	2.61682906948	2.11713025310
2.00000000000	1.54221014549	1.09105977905	2.84767530093	2.55793202340
2.00000000000	3.04108096699	3.25919673367	3.17616874189	3.05958259819
2.00000000000	2.64106557062	2.33894829629	1.85478309363	1.09241150724
2.00000000000	2.57219019991	2.38033692806	2.35959108604	1.48534088151
2.00000000000	2.54512384289	2.05773220646	3.66203202920	4.21589995837
2.00000000000	3.02872465204	3.18580851546	3.55685281634	3.99031332019
2.00000000000	3.07666698529	2.79494023885	2.53487150409	1.81751603562
2.00000000000	2.75668093381	2.67399349884	3.10088336638	3.05865321228
2.00000000000	2.73986597695	2.43661622000	2.98273198269	2.68680336180
2.00000000000	2.52060376094	1.84026907591	3.60051143737	4.19064048807
2.00000000000	2.73013447371	2.11844564040	2.87039069862	2.59894836562
2.00000000000	2.86926226827	2.52259167136	2.91293283314	2.49713148919
2.00000000000	2.77043375018	2.28284037296	2.56621201475	1.97758529560
2.00000000000	2.77493560309	2.30831387226	2.61274341040	1.98378209668
2.00000000000	2.96364160640	3.20029422808	3.19426428594	3.37960633046
2.00000000000	2.51595456217	1.92205840708	2.83181569712	2.45274404070
2.00000000000	1.77791399114	0.99382969270	3.14726328189	3.03407190877
2.00000000000	3.01100410645	2.63369895478	3.61023978782	4.21911883813
2.00000000000	2.96769481118	2.49783490474	2.71946318551	2.35786954930
2.00000000000	2.91582139976	2.48042938224	3.79606786005	4.55604451225
2.00000000000	3.78963738953	4.55908427403	3.33475373007	3.65800277381
2.00000000000	2.76292774619	2.19050036916	2.88648804507	2.73270996538
2.00000000000	2.64573279358	2.02377848003	2.85528701032	2.65554543022
2.00000000000	2.50191018777	1.74113834533	3.69556989584	4.29136869095
2.00000000000	3.73315509600	4.49636042654	2.89502917413	2.74648792945
2.00000000000	2.74606100894	2.18322841179	3.54034146175	3.97115402152
2.00000000000	3.15858150719	3.08038530528	2.68574879864	2.27252376289
2.00000000000	2.82431620946	2.41336066876	2.02938555706	1.22490665742
2.00000000000	2.82784544278	2.72526524604	2.97455729310	2.78983217655
2.00000000000	2.72922621421	2.22124099843	2.62722398434	1.94611195339
2.00000000000	3.64249463020	4.15934526243	2.62284862979	2.13295701591
2.00000000000	2.77617196154	2.64278641314	2.58676616542	1.89543492069
2.00000000000	2.85293418845	2.54347185911	3.34719746258	3.46136976014
2.00000000000	2.81809909346	2.92618183316	3.14275073996	3.21408882817
2.00000000000	2.89743827070	2.62608855319	3.00973222922	2.99552211461
2.00000000000	3.00830974669	3.11462170653	3.26404976125	3.38058156981
2.00000000000	3.23724701390	3.15823776121	2.85010605532	2.64716170996
2.00000000000	3.08115488214	3.15082544661	2.43852122312	1.68346526688
2.00000000000	2.75016227726	2.25216666625	3.41442283812	3.82777556714
2.00000000000	1.94274065585	1.27498995036	3.03901274093	2.95919926195
2.00000000000	2.72590598556	2.16974863887	3.12773697575	3.24042609472
2.00000000000	2.97216897748	2.63365556372	3.19515491178	3.03944304749
2.00000000000	2.85472504705	2.50136943585	3.18062485267	3.24838739457
2.00000000000	1.80938186457	0.93659418547	3.15691663495	3.30133544335
2.00000000000	2.86714175526	2.59984743826	3.17976317011	3.33861832994
2.00000000000	2.44029587169	1.46132027394	2.95068528311	2.86010505316
2.00000000000	2.07372699713	0.96583757027	3.03812369354	3.04674381221
2.00000000000	2.59354386597	1.61901430730	2.72797501667	2.30716277930
2.00000000000	2.85954700528	2.46181009040	3.80958775234	4.58404028459
2.00000000000	2.84100578817	2.62412722086	3.62178413496	4.23981648224
2.00000000000	3.08863295068	3.02805444311	2.66216647249	2.22606729768
2.00000000000	1.87965679251	1.15672407336	2.71429548033	1.95408408586
2.00000000000	2.75599079461	2.86082250482	2.56356006836	1.98434340981
2.00000000000	2.73430318803	2.56047632349	3.45373440195	3.90342403753
2.00000000000	3.01482660024	2.69305296091	2.96992843945	2.88534199809
2.00000000000	2.50331897073	1.74126512111	2.74218252167	2.41094031662
2.00000000000	2.97208839120	2.53225152230	2.75223323052	2.42745466443
2.00000000000	2.47811448383	2.04790703466	3.49777586877	3.99050797650
2.00000000000	2.51058874177	2.11445207190	3.31897463373	3.63359626216
2.00000000000	1.56889937969	1.09137887349	2.77693498410	2.34592661630
2.00000000000	2.95428319111	2.56565416176	3.80605300268	4.58010359096
2.00000000000	3.06515339217	2.72847511689	2.75316846493	2.27948095415
2.00000000000	3.23502642179	3.26885030826	3.26975138241	3.46890761147
2.00000000000	2.92394350895	2.82295063513	3.15280738089	2.94166946929
2.00000000000	1.95500334885	1.10127589399	2.97798324633	2.91940143250
2.00000000000	2.67778350730	2.30805353493	3.11996879813	3.07644966986
2.00000000000	3.10098865446	2.83387855152	2.79414911698	2.52018502530
2.00000000000	2.50767200490	1.82319871366	2.96100272033	2.46794371186
2.00000000000	2.87546436975	2.53252608761	3.35244190262	3.44067759668
2.00000000000	3.30912033872	3.57118054388	2.89087437216	2.72464036286
2.00000000000	1.90406029298	1.00828100079	3.10959630286	3.20042646603
2.00000000000	1.79432112713	1.17436543160	2.72647045980	2.31531214033
2.00000000000	2.39415451631	1.40704667927	3.02581602741	2.73430552042
2.00000000000	3.43361715950	3.94403829136	3.05587777634	3.08529059427
2.00000000000	3.17992681701	3.00038756502	3.79535497296	4.56967851743
2.00000000000	2.87896679536	2.67299606880	3.80522252276	4.57660441988
2.00000000000	3.16616221360	3.02761509836	3.79592572987	4.56642632587
2.00000000000	2.46434874349	1.59056835163	2.98008863443	2.92596704527
2.00000000000	1.83813858271	1.09020820613	2.57109283208	1.85516260158
2.00000000000	2.96407912635	2.88020769361	3.33638220971	3.39813466856
2.00000000000	2.72076617332	2.61192188666	3.38067943338	3.50842716777
2.00000000000	3.47248342082	3.74516208097	3.00674403799	2.98521949321
2.00000000000	2.58968277534	1.94393263503	3.08483835134	3.05727976417
2.00000000000	3.12084259957	3.12442985349	2.94099681828	2.79083156335
2.00000000000	3.05693529315	2.70548458254	3.49143196353	3.98943673976
2.00000000000	2.53082109633	2.01353497100	3.54901829611	4.06633085446
3.00000000000	3.31103061626	3.39355041374	3.45865301006	3.70735685234
3.00000000000	2.84620518521	3.04673238594	3.64657553083	4.18928018399
3.00000000000	2.71604546970	2.17963221925	2.91911412109	2.79309747740
3.00000000000	2.83869161216	3.02678561467	3.44077407935	3.75581744252
3.00000000000	2.54545277215	1.96685429346	3.11946694292	2.87484808405
3.00000000000	2.67082684891	1.97738290701	2.90389451858	2.58073422830
3.00000000000	2.65348796932	2.14546379381	3.06305207593	2.98507035178
3.00000000000	3.32940201272	3.73562100859	3.07393212180	2.81267407192
3.00000000000	2.96656972107	3.28279940788	3.04952708752	2.91970550605
3.00000000000	2.57125535149	1.95214004707	2.91736054273	2.60569137257
3.00000000000	3.38376849055	3.63294044951	3.10345985995	2.83936036661
3.00000000000	2.80107070202	2.26232098439	3.11819041699	3.08070938636
3.00000000000	3.00504144299	2.76560739365	3.24363436592	3.18292650207
3.00000000000	3.19054092813	3.27393722061	3.31922027301	3.36167112967
3.00000000000	2.98389699886	2.74328175513	2.86972564776	2.51939664599
3.00000000000	3.44713609955	3.88046164998	3.80502351424	4.58380176958
3.00000000000	2.64369420466	2.31783522241	3.66499270388	4.23279597887
3.00000000000	2.68485196174	2.23283505911	3.79116599328	4.56131750187
3.00000000000	3.09121470188	2.79975850505	2.81988961626	2.50808627257
3.00000000000	3.28476810424	3.27791707771	3.56744269611	3.99161829325
3.00000000000	2.97955244291	2.71708252015	2.64765664445	2.12065740341
3.00000000000	3.10870463268	3.36501623561	2.81917488902	2.48166342931
3.00000000000	2.79477724681	2.24942801492	2.86603807897	2.67784369715
3.00000000000	3.17423860440	3.13998981162	2.86608666865	2.64918351654
3.00000000000	2.60484820036	1.85773827057	2.92071936146	2.57035870807
3.00000000000	2.75209389011	2.74629771321	3.62380917060	4.23298528991
3.00000000000	3.09684815381	3.51939678832	3.29101778424	3.56574841792
3.00000000000	3.08283473326	3.06477965382	2.75322226051	2.39657542972
3.00000000000	2.72290395700	2.19711992909	3.54207398702	3.92395222521
3.00000000000	2.90880842497	2.51696980484	2.68450510501	2.12558357383
3.00000000000	3.07168364561	3.21228709099	3.41576668944	3.73538553609
3.00000000000	2.47857290389	1.55998014441	3.04576737228	2.68831287934
3.00000000000	3.07290812472	2.82360768237	2.99635688092	2.95814665886
3.00000000000	3.51571748858	3.94646670150	3.55998075242	4.11436691658
3.00000000000	2.68519768781	2.19349772757	3.78414706459	4.52843373111
3.00000000000	2.50556881707	1.49072078058	3.06910054399	3.11332349942
3.00000000000	3.14151109842	3.21351048842	3.34030558379	3.42023760948
3.00000000000	3.35793634496	3.46486287391	3.11764836811	3.21961681880
3.00000000000	2.56220184396	1.92369191368	3.46768203011	3.92740580917
3.00000000000	3.23199385540	3.15686599177	3.52238414496	3.90866795325
3.00000000000	2.95412906378	3.14167510124	3.46123441655	3.80139909465
3.00000000000	3.47899806547	4.01451344262	3.80892425748	4.58182674261
3.00000000000	3.04232480638	2.77337410115	3.40201698842	3.79973576389
3.00000000000	2.89443611014	2.63872928750	2.74054292383	2.31933960599
3.00000000000	2.70437564007	2.29442760703	3.80113830779	4.57565707048
3.00000000000	2.51734025756	2.22439232379	3.79640289792	4.57600248038
3.00000000000	2.63419933272	2.18229595762	3.23693771818	3.46400033108
3.00000000000	2.63211767617	1.70960700599	2.89524729410	2.64436364862
3.00000000000	3.15163689888	3.21329697291	3.48877879303	3.97181713760
3.00000000000	2.80832550998	2.46899036011	3.80094428257	4.57159402800
3.00000000000	3.01605487906	2.77666336720	3.59143740933	4.05700378017
3.00000000000	2.79438882762	2.42585185306	3.79822949567	4.57344618748
3.00000000000	3.06878439639	2.91681994006	3.38746286913	3.70517142627
3.00000000000	2.81186875326	2.27187195421	2.70921102324	2.22150503603
3.00000000000	3.28745386250	3.83936103533	3.26885096312	3.53338432025
3.00000000000	2.69410960498	2.26708064333	3.28353526896	3.37273014080
3.00000000000	2.99034246562	2.99220945829	3.39595275763	3.54535863997
3.00000000000	3.01631611811	2.85262013380	3.03184164394	2.97544937027
3.00000000000	3.44607955343	3.71093632014	3.19739860578	3.38582713160
3.00000000000	1.94407744412	1.18940378733	3.39772950964	3.79079262304
3.00000000000	1.74607584767	0.98696909446	3.80259856028	4.57742006247
3.00000000000	2.78741919675	2.33795912145	3.44478352694	3.67435813064
3.00000000000	3.00974931650	3.12993257155	2.54518097634	1.95063802932
3.00000000000	3.04760092746	2.92230152804	2.98071953705	2.91887005769
3.00000000000	2.65148082246	2.42483997357	3.09730199515	3.17138721229
3.00000000000	3.07070831684	2.81126343407	3.13244288026	3.06625382747
3.00000000000	3.09675256206	2.99536935340	3.20507677421	3.15888669352
3.00000000000	2.80408675782	2.69652862775	3.38614301960	3.77176059251
3.00000000000	3.29046144223	3.30079633443	3.32456265313	3.64747701843
3.00000000000	2.99866098442	2.92013895419	3.12660524393	2.88458148087
3.00000000000	1.78082116360	1.17366869100	3.30265740676	3.50600867485
3.00000000000	2.61041347578	1.88530891126	3.14000846073	3.14685131541
3.00000000000	2.73482330225	2.33766962360	3.08326470978	3.13864458542
3.00000000000	2.92632725408	2.58663781296	3.30176026948	3.32071085500
3.00000000000	2.74420758596	2.50690317849	3.61539658370	4.09980122380
3.00000000000	2.51970418310	1.93632515787	2.77861697908	2.48355160080
3.00000000000	3.30641943650	3.85660272822	2.96977991269	2.79982537861
3.00000000000	1.63002028461	1.05926309604	3.80372005158	4.57890677891
3.00000000000	2.95939258798	2.98981515224	2.72874749671	2.31599995319
3.00000000000	3.56646110713	3.99741339026	3.15164045095	3.16274554770
3.00000000000	2.99089677894	2.97688461594	2.81754477517	2.55472113114
3.00000000000	3.05307116925	3.02132916434	2.95151189121	2.86257015630
3.00000000000	2.87954510809	2.62419023858	3.48079353754	3.95010550067
3.00000000000	3.01951190942	2.86649535930	2.80166618791	2.50891928640
3.00000000000	2.82532193613	2.53800241520	2.90860993249	2.48850829996
3.00000000000	2.89234187277	2.79276853822	3.61786313052	4.10301140707
3.00000000000	1.78117301861	1.08963057674	2.94316749314	2.84396739915
3.00000000000	3.28201515905	3.69792896816	3.29169902696	3.58331452572
3.00000000000	2.71778474543	2.22836061352	3.80098849182	4.57599746982
3.00000000000	1.74621254700	1.14589563954	3.66151677006	4.31702483540
3.00000000000	2.88133317923	2.81437573447	2.85716679617	2.66030440668
3.00000000000	3.11078656745	3.21171655166	3.29858269910	3.58753784447
3.00000000000	2.63195202170	2.19912150193	2.82180085281	2.30458583399
3.00000000000	1.57841598798	0.82323275733	3.79314347214	4.56228125768
3.00000000000	2.53559860787	2.07029222247	3.26733533543	3.52785060939
3.00000000000	1.73331480533	0.84076705209	3.28509649826	3.34567403971
3.00000000000	1.96454159719	1.18012645890	3.48927618550	3.97334589295
3.00000000000	3.09276561807	3.01036385625	3.66128337065	4.21459390690
3.00000000000	2.96748328488	2.81343552452	3.55877969805	3.95814058269
3.00000000000	2.51792851422	1.91215538019	3.34999645770	3.70158716009
4.00000000000	3.40670282248	3.70159844768	3.25559364259	3.50668133082
4.00000000000	3.40234425157	3.62391536188	3.80509354163	4.57744404119
4.00000000000	3.24652289604	3.27243599322	3.05372326058	3.07974012150
4.00000000000	3.37263141937	3.87216446243	2.94026280040	2.77043616365
4.00000000000	3.14770294221	3.41117099916	3.46454301133	3.92742708965
4.00000000000	3.38138779371	3.76374208496	3.53397916391	4.00321528023
4.00000000000	3.70675035991	4.45164407864	3.01189486908	2.90448402751
4.00000000000	3.31717434656	3.61067254772	3.67304840911	4.33430230759
4.00000000000	2.78615364494	2.35704750372	3.54711435884	3.92085764557
4.00000000000	3.05770866337	3.41895415138	3.80229033550	4.58091188095
4.00000000000	2.61288766950	2.05030171449	3.00223411950	2.89720799744
4.00000000000	3.19133856777	3.05364809251	3.79733123252	4.56755701593
4.00000000000	2.79498221651	2.57763083428	3.33180407387	3.65487664673
4.00000000000	3.71897685036	4.37787549754	3.29883125711	3.39236387501
4.00000000000	3.45442815708	3.80418822467	3.54847554566	3.93303088996
4.00000000000	2.77896860212	2.28963298678	3.27582127183	3.53808217021
4.00000000000	2.84633970723	2.30595541677	3.32074251390	3.40729077559
4.00000000000	3.14886395120	3.12208518114	3.80292697428	4.57640972594
4.00000000000	3.16226919387	3.32530543571	3.62147002847	4.23272253896
4.00000000000	3.09456340921	3.20533527914	2.89908955889	2.61245903138
4.00000000000	3.07330832208	2.75631899734	3.79493190226	4.56835668966
4.00000000000	2.91237544096	2.65306557613	3.02881177014	3.03608952571
4.00000000000	2.99339957217	2.69865574243	3.79422117796	4.56265330667
4.00000000000	2.77138484352	2.30221733418	3.31162035650	3.33839802402
4.00000000000	2.76020771674	2.24477780789	3.80439186380	4.57365010650
4.00000000000	3.48513726356	4.14177005754	3.15878318230	3.11323731647
4.00000000000	2.72103183802	2.41131659487	2.70718708056	2.18316792915
4.00000000000	3.26792561198	3.56345462110	3.48346984916	3.78877583073
4.00000000000	3.47524404088	3.90252835160	3.79698554383	4.57398067097
4.00000000000	3.23014506954	3.58963000354	3.80138751748	4.57415092500
4.00000000000	3.44151343455	3.66042813295	3.19920404026	3.20598496429
4.00000000000	2.92197888104	2.79020858993	3.31192327639	3.34666846548
4.00000000000	2.68732538906	2.45241052759	3.24060496295	3.28286151831
4.00000000000	2.90538700881	2.69576594331	3.80074198806	4.57464009008
4.00000000000	3.38313588064	3.51798642545	3.79389810286	4.56843666448
4.00000000000	3.16303689177	3.05160638394	2.93261536376	2.56939429906
4.00000000000	3.22558107571	3.69195255211	3.79662577819	4.57237622599
4.00000000000	3.21902393183	3.11393149662	3.80115934301	4.57487572559
4.00000000000	3.41134121706	3.60489488705	3.15345167766	3.29705889499
4.00000000000	2.84335378301	2.40783593036	3.81191880701	4.58897174315
4.00000000000	3.37963511040	3.50377532731	3.21552938269	3.42386226302
4.00000000000	3.00709945790	2.81781299218	3.25014385449	3.19255097225
4.00000000000	3.28536149152	3.27707849629	3.49588865170	3.98702751574
4.00000000000	2.88785126125	2.78695275083	3.39530345497	3.75012850744
4.00000000000	2.73209355748	2.10824325973	3.24801700605	3.40361055559
4.00000000000	3.09426545469	3.05578257016	3.79713416597	4.56505773247
4.00000000000	2.61215153632	2.17693475062	3.54420572856	3.94849600182
4.00000000000	3.08119646390	2.93711111932	3.19668300045	3.11019655226
4.00000000000	3.03329082304	2.86831714931	3.26390736925	3.38020540538
4.00000000000	2.65183123849	2.21740478566	3.56518847345	4.13012900658
4.00000000000	2.85435581419	2.44867147363	2.91200833134	2.77851186683
4.00000000000	3.01290760300	3.00321783527	3.79624517789	4.57030710959
4.00000000000	2.92683310825	3.02426485599	3.36512420582	3.59749140189
4.00000000000	3.33566447405	3.60828508192	3.42152535754	3.83573199631
4.00000000000	2.94599325914	2.94703956673	3.26494501397	3.44757465723
4.00000000000	2.93370282316	2.80574732528	3.12823504685	3.24466806442
4.00000000000	3.15855281944	2.98437378508	3.25609477000	3.50660046158
4.00000000000	3.45509238574	3.71404584740	3.05742785451	2.91007740241
4.00000000000	3.37366319862	3.57310914278	3.79519304449	4.56811607881
4.00000000000	3.02890995723	2.74665962138	3.27011556661	3.45510972904
4.00000000000	2.73087325893	2.65750396943	3.38231527211	3.52601727820
4.00000000000	3.10854420471	2.97600783218	3.04674349588	2.84178492733
4.00000000000	3.07103383846	2.98866718246	3.74242892648	4.46752357041
4.00000000000	3.48120200629	3.92468269346	3.02954170263	2.92114889099
4.00000000000	3.20672761709	3.25354219839	3.30469139961	3.32767758519
4.00000000000	2.96712184316	2.49184800852	3.42076098132	3.61782597917
4.00000000000	3.36381273215	3.59352433368	2.68128439362	2.24313255198
4.00000000000	3.05903666794	2.81918916758	2.97656197194	2.79062677050
4.00000000000	3.44568853705	3.80668088631	3.18386700239	3.34725430583
4.00000000000	2.53448673362	1.97618176068	3.37618757925	3.70977510240
4.00000000000	3.08216437328	3.01089886074	3.37670146744	3.75048093757
4.00000000000	3.20593439483	3.64492713133	2.96551629481	2.76450442351
4.00000000000	3.18219979513	3.04049795458	3.80388152329	4.57458448816
4.00000000000	3.15807727170	3.08013123270	3.52700663875	3.88390271475
4.00000000000	3.30768583357	3.56399922569	3.47078574526	3.93835642546
4.00000000000	3.07178046536	3.20200424437	3.80176758786	4.57499892435
4.00000000000	2.67794414323	2.51576657317	3.18006895527	3.34410715720
4.00000000000	3.08419701869	2.79254809266	3.79626218587	4.57176768912
4.00000000000	2.60264328203	2.49040517937	3.31814524614	3.63099516461
4.00000000000	3.16246624066	3.17342049685	3.09613144453	2.89854207856
4.00000000000	3.08664598288	2.79998770091	3.79871523311	4.56941615994
4.00000000000	2.77600705366	2.67668964069	2.71150115261	2.33235984223
4.00000000000	3.05606653185	2.70865370644	3.50261901008	3.81861628956
4.00000000000	3.46687497769	4.08293164898	3.08478136939	2.97010140072
4.00000000000	3.30863867166	3.34435223307	3.39807865402	3.78972494712
4.00000000000	2.76137638962	2.13472934851	3.24423639999	3.17486770398
4.00000000000	2.84643645845	2.58322245788	2.87111606630	2.61420475905
4.00000000000	3.14990784457	3.40514661098	3.41611411968	3.83162238864
4.00000000000	2.94428305770	2.66573367178	2.96724166665	2.89053850719
4.00000000000	2.76984746277	2.49518019541	3.80878831709	4.58538253662
4.00000000000	3.62436537275	4.13958074770	3.24575786410	3.47804191049
4.00000000000	3.39503529640	3.80306132895	3.79215745365	4.56545504236
4.00000000000	3.62573762561	4.14698110714	3.50133094974	3.99026610868
4.00000000000	3.36579588319	3.86391698183	3.09390067221	3.16831145922
4.00000000000	3.19272109697	3.49595379222	2.94850530736	2.85896139248
4.00000000000	3.50808113735	4.01283084858	3.76928413192	4.49622675583
4.00000000000	3.23818085792	3.53335459432	2.91101043926	2.78101086773
4.00000000000	3.11463730817	3.00654020116	3.58550173816	4.16711970631
4.00000000000	2.50909397517	1.79277195177	3.79873886507	4.57162491221
4.00000000000	2.94729716229	2.55231702859	3.08686892417	2.98826926381
5.00000000000	3.23606431751	3.54869299875	3.43552918773	3.66017475849
5.00000000000	3.10321203781	3.31324353217	3.79430671589	4.56428575829
5.00000000000	3.80321277666	4.57449110454	3.48433504767	3.96577286782
5.00000000000	3.26318442719	3.79765561721	3.79572833598	4.57500707334
5.00000000000	3.28152440482	3.26332840639	3.60248208113	4.19874005906
5.00000000000	3.35641648292	3.49059882179	3.79453964177	4.56984867040
5.00000000000	3.02485460543	3.05421417272	3.51011441958	4.01966854980
5.00000000000	2.88878088090	2.71921992429	3.19950690156	3.15874972323
5.00000000000	3.27032162883	3.53515568594	3.43664472212	3.76103652962
5.00000000000	3.29940070375	3.85572110876	3.51528313771	3.94389366798
5.00000000000	3.51663951006	3.88420610311	3.76581650540	4.50526627346
5.00000000000	2.94955539368	2.70879861750	3.29800570168	3.50578673937
5.00000000000	3.29339449179	3.29736239864	3.39341130181	3.77993392506
5.00000000000	3.32011494300	3.74574329577	3.56787495710	4.02938617899
5.00000000000	3.06206219133	2.72937473345	3.79532685419	4.57220538635
5.00000000000	3.15442230872	3.37280778744	3.79383831016	4.57100544518
5.00000000000	3.00251035329	2.58286754819	3.76040869376	4.49753140953
5.00000000000	2.53643941321	2.10929969735	3.24654600309	3.44680824423
5.00000000000	3.31068044134	3.43054976346	3.28420851799	3.34656592148
5.00000000000	2.91362737060	2.48833486010	3.79748274279	4.57091232393
5.00000000000	2.93286954957	2.60068923766	3.54523409878	3.93909108316
5.00000000000	3.38004237622	3.51158257593	3.02195221405	2.86793185411
5.00000000000	2.95539603866	2.75871737039	2.69195642151	2.18170185099
5.00000000000	3.09945859081	2.88638529678	2.91554138009	2.67594205132
5.00000000000	2.95065180041	2.47323557838	3.53934903387	4.07562414715
5.00000000000	3.13314462765	3.00069137067	3.47216427752	3.75074215279
5.00000000000	3.13318362640	3.28396478397	2.84417704893	2.50489938123
5.00000000000	2.65619038140	2.05832499400	3.12812893018	3.23124880517
5.00000000000	3.79895571130	4.57273816799	3.13993729982	3.26443261398
5.00000000000	3.08040211684	2.97986446500	3.68486304367	4.35439766722
5.00000000000	3.29535646269	3.85458667565	3.65996794910	4.30824502008
5.00000000000	2.93170538073	2.85529983561	3.24978270115	3.37679226487
5.00000000000	3.29155428051	3.29712105737	3.80657128966	4.57861112414
5.00000000000	2.91791268940	2.87094409266	2.66485663957	2.21796872542
5.00000000000	3.44838042989	3.93655466993	3.36339566912	3.60849167343
5.00000000000	3.31976269655	3.81799893469	3.32502947335	3.37386015377
5.00000000000	3.65232456260	4.38052975150	3.39283378412	3.78734082582
5.00000000000	3.20207364425	3.22311875879	3.32782596831	3.38246894196
5.00000000000	2.95633939837	2.67889571203	2.78837609190	2.48090664998
5.00000000000	2.99857805745	2.98062220489	3.41412121528	3.82879582934
5.00000000000	2.93805889222	2.86243516833	3.79782581887	4.57163484388
5.00000000000	3.33564779658	3.75676671885	3.79808326061	4.57611431636
5.00000000000	3.23724824121	3.43847595168	3.30089284556	3.59204103592
5.00000000000	2.77980765383	2.46035522475	3.34578290292	3.59812594981
5.00000000000	3.05060128457	2.99848812663	3.56775759719	4.13293101247
5.00000000000	3.48161611983	3.82006585803	2.57295504125	2.00066238673
5.00000000000	2.79828459591	2.25426748080	3.68716358211	4.35159677794
5.00000000000	3.34888958325	3.69581670437	3.80143659929	4.57361197542
5.00000000000	2.91004558933	2.83479860571	3.06619972429	3.08742624277
5.00000000000	3.22169464034	3.72966709414	3.50950550496	3.84360691014
5.00000000000	3.79706950385	4.57140996819	3.72633179922	4.38747372060
5.00000000000	3.17429839697	3.23661693452	3.55697450696	3.94943068425
5.00000000000	3.46175776948	4.10856752018	3.42507501659	3.62308360388
5.00000000000	3.17488840692	3.19077339151	3.25043250560	3.50134657391
5.00000000000	2.94451233258	2.63224305935	3.79933257332	4.57215655556
5.00000000000	2.98427658983	2.79348977370	3.60431498127	4.16903703555
5.00000000000	3.20903251580	3.53351320517	3.30962284859	3.51903463574
5.00000000000	3.30491357252	3.52204035697	3.24817333297	3.42498704013
5.00000000000	3.31962862935	3.36652720754	3.39743468548	3.62915419648
5.00000000000	3.12783498795	2.88593263884	3.37176660251	3.73920291905
5.00000000000	3.36246332346	3.95622044592	3.37639926628	3.75433813861
5.00000000000	3.09002363861	2.83757369461	3.79781375226	4.57243093273
5.00000000000	3.18761421509	3.02665499636	3.37239559321	3.73566532513
5.00000000000	3.45924014851	3.71156566614	3.36487437504	3.72621719010
5.00000000000	3.57669707085	4.27351748638	3.78266413476	4.53925788840
5.00000000000	3.03500267019	2.66453191086	3.46731083208	3.73918746282
5.00000000000	2.82324861080	2.72135093351	3.45141585410	3.90467577335
5.00000000000	3.47966714573	3.87579440892	3.69123070813	4.37357067616
5.00000000000	3.08674432621	2.78739211473	3.37315675875	3.74336204179
5.00000000000	3.17393149963	3.00191949506	2.84062380245	2.61796622307
5.00000000000	3.79832721555	4.57449567533	3.20285127625	3.19206690201
5.00000000000	3.80144984600	4.57271177619	3.10789241604	3.01102973460
5.00000000000	2.91080570505	2.68323545864	3.22530919796	3.14807307282
5.00000000000	3.27209648832	3.31633038336	3.03626243620	3.04403946629
5.00000000000	3.68144877659	4.28259483697	3.26741231172	3.36836410309
5.00000000000	3.10814132008	3.00698041580	3.79654243193	4.57174809542
5.00000000000	3.31734554814	3.41752598145	3.59777791238	4.06806455745
5.00000000000	2.92287263325	2.76395257136	3.80119127900	4.57064612794
5.00000000000	2.99511024383	3.10798882146	3.79813954579	4.57411407264
5.00000000000	3.04758568737	2.85317588624	3.79694977956	4.56955772030
5.00000000000	3.29962731034	3.32341311985	2.84738137997	2.60290084165
5.00000000000	2.74404706455	2.35379842346	3.42922286260	3.77679331688
5.00000000000	3.50625341637	3.84329085928	3.76107110949	4.48237899025
5.00000000000	2.56164389455	1.92734109886	3.56220791200	4.11199320284
5.00000000000	3.06108016424	2.93544744722	3.41441995717	3.82260882458
5.00000000000	2.69550287531	2.03233257226	3.06063352943	3.05926471328
5.00000000000	3.31590676228	3.45239236521	3.65901755989	4.23926304787
5.00000000000	3.34583253195	3.42974234962	3.47633959808	3.95214161169
5.00000000000	3.16332564764	3.14755191221	3.24109845023	3.16016761357
5.00000000000	3.72189221569	4.47102345327	3.13083181667	3.07239009411
5.00000000000	3.08495005748	2.78535015112	3.41653003345	3.83284589922
5.00000000000	2.69990772603	2.67317575708	3.08410102369	2.94203346497
5.00000000000	3.24563387498	3.17575394264	3.72300525839	4.43293152748
5.00000000000	3.03980629370	2.78826620310	3.35333772250	3.45313417321
5.00000000000	3.62719152838	4.14530146384	3.69538318950	4.31166569363
5.00000000000	2.75570701532	2.21823140627	3.79731220903	4.57347860039
5.00000000000	3.02525176428	3.12002394890	3.67225808094	4.25475556587
5.00000000000	2.88479076726	2.61945977520	3.07299095081	2.97037061950
5.00000000000	3.19272253132	3.08327519302	3.25439594296	3.43072800799
5.00000000000	3.02583918262	2.92218099812	3.55235550944	4.10222695100
6.00000000000	3.37023619631	3.97084508546	3.79495014081	4.57370602202
6.00000000000	3.23178412689	3.29136617481	3.66462042096	4.23506104035
6.00000000000	3.79418180256	4.57315959573	3.79377098236	4.56895933119
6.00000000000	3.40068717900	3.56756709860	3.80271604077	4.58062615148
6.00000000000	3.27085165384	3.31477410823	3.14809085003	3.27794627742
6.00000000000	3.72518482997	4.39368728251	3.20941778199	3.39949607471
6.00000000000	3.59015021816	4.05588640162	3.62984628168	4.24925620540
6.00000000000	3.79327669201	4.56279281638	3.79827768190	4.56548046821
6.00000000000	3.45667713669	4.10566860096	3.62202164569	4.23928508508
6.00000000000	3.44809948563	3.68905765515	3.78986625164	4.55243759390
6.00000000000	3.26945302466	3.23892349782	3.61245263970	4.11493039530
6.00000000000	2.93974771846	2.59198387287	3.79144081214	4.55138684106
6.00000000000	3.77746649506	4.54806767181	3.52643145314	4.04872487982
6.00000000000	3.07834182247	3.02179008036	3.79276546320	4.56908810490
6.00000000000	3.80114585780	4.57702646557	3.58855910753	4.17504356875
6.00000000000	3.46891437990	3.82893685270	3.80037931794	4.56839617901
6.00000000000	3.27201763427	3.46206210682	3.42055576669	3.83574567113
6.00000000000	3.57978378236	4.27990631388	3.36948297944	3.67088075168
6.00000000000	3.40111644648	3.58738094871	3.45085700936	3.72568631344
6.00000000000	3.70583637334	4.34657517185	3.28177823844	3.37898012617
6.00000000000	2.93486755513	2.74573688590	3.79678791867	4.57151411117
6.00000000000	3.47713777079	3.76622957712	3.26046960115	3.51550877070
6.00000000000	3.13039387418	2.97108286354	3.77898058845	4.52599501048
6.00000000000	3.22879277364	3.13704590082	3.79696156007	4.56562476911
6.00000000000	3.40074148774	3.56267463604	3.64177687632	4.18524986814
6.00000000000	3.16815417168	2.98634787682	3.79668475349	4.57011453870
6.00000000000	3.09362230720	3.06304966442	3.80270576604	4.58313730707
6.00000000000	3.31388274391	3.36944914690	3.79431100093	4.56543236513
6.00000000000	3.60139760714	4.08220549026	3.61215789151	4.21977234329
6.00000000000	3.71112229772	4.40170994916	3.39115729512	3.54360120293
6.00000000000	3.37549674334	3.72199124364	3.79789525075	4.56947053899
6.00000000000	3.21270024912	3.16633894223	3.79634647081	4.56615037310
6.00000000000	3.31963619882	3.89022284932	3.77287570265	4.51297301686
6.00000000000	3.41791692926	3.83233147007	3.80178331035	4.57726847434
6.00000000000	3.24235179169	3.17155993922	3.79512512384	4.57161766984
6.00000000000	3.37833630101	3.51181752556	3.80224030102	4.57295289599
6.00000000000	3.24133927559	3.21793930822	3.80448569676	4.57856245613
6.00000000000	3.45424624477	3.69889845556	3.59523127572	4.12786259859
6.00000000000	3.57191305935	3.99279091395	3.26500134895	3.46017457767
6.00000000000	3.17717417831	3.31829172045	3.24874096581	3.36683049925
6.00000000000	3.53895717898	3.91912134015	3.44929533095	3.70355490028
6.00000000000	3.25453783071	3.28254284279	3.79467886342	4.57231470399
6.00000000000	3.32248674129	3.60752045610	3.57348864274	4.01042296563
6.00000000000	3.70205977168	4.44174943216	3.76993015817	4.49947375462
6.00000000000	3.32626716660	3.73976777574	3.34325717222	3.42920094082
6.00000000000	3.59769120336	4.21824478955	3.69080338970	4.37132657235
6.00000000000	3.68047075306	4.26227164103	3.79755455299	4.56919271910
6.00000000000	3.15714502381	3.17559891074	3.79629632622	4.57505281566
6.00000000000	3.79771923903	4.56989448411	3.79368634204	4.56968244982
6.00000000000	3.80837818909	4.58388313751	3.34037769094	3.52812741952
6.00000000000	3.56533248902	3.98755408139	3.79851420667	4.56834256687
6.00000000000	3.33375081645	3.92043483438	3.79653567642	4.57292984252
6.00000000000	3.59236199807	4.07995172007	3.32413483015	3.63461428163
6.00000000000	3.54950050635	3.94235874273	3.79899904701	4.57520327683
6.00000000000	3.29230457411	3.30591865713	3.36694738870	3.73282396548
6.00000000000	3.57627329268	4.00748220323	3.79601665576	4.56940717120
6.00000000000	3.70091642572	4.40085663080	3.23590983347	3.46230997307
6.00000000000	3.44299002736	3.86356638670	3.46552594112	3.91968408763
6.00000000000	3.35208290675	3.47242089165	3.50534463516	4.00827779075
6.00000000000	3.42324868451	3.67647431569	3.79550439643	4.56920609291
6.00000000000	3.80130707821	4.57221406355	3.61205171206	4.20916573239
6.00000000000	3.06643003190	3.12264921655	3.79282959592	4.56904181147
6.00000000000	3.34417332459	3.46139098190	3.44534952128	3.71205461298
6.00000000000	3.48412926857	4.14173294993	3.55332447577	3.95569222170
6.00000000000	3.79957208662	4.57129263017	3.79811556500	4.57367047281
6.00000000000	3.08798053386	2.80221435062	3.69316861394	4.37250202835
6.00000000000	3.27111435276	3.25176371263	3.79753424877	4.56791277015
6.00000000000	3.34571078098	3.43905467934	3.65852832735	4.30587717357
6.00000000000	3.26569637197	3.46254016885	3.49557972886	3.86172758916
6.00000000000	3.54542886782	4.23620871278	3.30737999954	3.53244814180
6.00000000000	3.44897854755	3.77160291304	3.79116742140	4.55045652427
6.00000000000	3.26226590067	3.50180863491	3.79510324568	4.56397820942
6.00000000000	3.39554207359	4.01092590919	3.80263577048	4.57315487809
6.00000000000	3.51986223435	4.09872093426	3.46031708731	3.72362214717
6.00000000000	3.52868749776	4.20712757535	3.78424436947	4.54044740274
6.00000000000	3.33261928615	3.87521612101	3.66162936152	4.31151690194
6.00000000000	2.81819679967	2.46748622794	3.79380131780	4.56531123201
6.00000000000	3.63638085199	4.15809354997	3.47848540853	3.95773000900
6.00000000000	3.11556617566	3.45404749242	3.79735291053	4.57007826235
6.00000000000	3.15607748938	3.46200663412	3.80094176850	4.56811940312
6.00000000000	3.43323753967	3.76713904980	3.35915635059	3.47277374900
6.00000000000	3.56690992196	3.98405545100	3.31985395429	3.63426066399
6.00000000000	3.79428560068	4.56412603008	3.79906253571	4.57221942946
6.00000000000	3.54312777014	4.00593010006	3.70764307196	4.40295174238
6.00000000000	3.72310698786	4.38456963883	3.51603592315	4.02504251679
6.00000000000	3.69614283990	4.43727476868	3.56599283876	4.12412222119
6.00000000000	3.73487415253	4.43290398481	3.53171767814	3.90743192858
6.00000000000	3.63029142693	4.14198767797	3.01064382686	2.65286719329
6.00000000000	3.32361049299	3.37796893773	3.78984641983	4.55419742138
6.00000000000	3.04779002506	2.85622757158	3.79498725381	4.56947255861
6.00000000000	3.08405320782	3.04877306604	3.51939076636	3.87249594718
6.00000000000	3.18126330709	3.51644600690	3.24395563047	3.47742158718
6.00000000000	3.52212736214	4.19703217059	3.57188370996	3.99391111491
6.00000000000	3.39381963864	3.56388673446	3.79464511394	4.56500239484
6.00000000000	3.22437892340	3.13056829986	3.51844667601	3.86885743109
6.00000000000	3.31323768384	3.55201090886	3.64961954632	4.28699522961
6.00000000000	3.80755433994	4.58437609915	3.80113522265	4.57775269093
6.00000000000	2.96152272238	3.19514787721	3.79811190779	4.57092732673
6.00000000000	3.43544847300	3.64571853370	3.80091377701	4.57777143091
6.00000000000	3.31874865419	3.60295132163	3.63378170985	4.15544935648
7.00000000000	3.52852347704	3.89328872077	3.79707840022	4.57166375653
7.00000000000	3.80111320920	4.57125470025	3.68212556351	4.27329812486
7.00000000000	3.72652658495	4.38924334457	3.79618359351	4.57167077039
7.00000000000	3.78482656880	4.54021457959	3.78685804823	4.55018774451
7.00000000000	3.79628996319	4.56495959061	3.79715717926	4.56705965334
7.00000000000	3.52371748297	4.19528550497	3.75387270064	4.46136214967
7.00000000000	3.48190009088	3.78029731377	3.79741288747	4.57145958538
7.00000000000	3.49630507215	3.81283332530	3.79431104785	4.56987934799
7.00000000000	3.71658647041	4.36931720195	3.79400197695	4.56586660570
7.00000000000	3.79534704156	4.56707565809	3.79790667603	4.57149212829
7.00000000000	3.79917580058	4.56946075889	3.79588229128	4.56703282258
7.00000000000	3.79900447472	4.56921883341	3.79583463136	4.56544942213
7.00000000000	3.47001394755	3.92494627256	3.64285742683	4.16955548714
7.00000000000	3.79978894915	4.57461025239	3.62139202228	4.20673812679
7.00000000000	3.69259870250	4.30911752381	3.79598388351	4.56960359773
7.00000000000	3.61544318847	4.11649389109	3.79506481032	4.56466222820
7.00000000000	3.79960741177	4.57514224395	3.79363134461	4.56930053206
7.00000000000	3.79617177718	4.56927059534	3.79850243494	4.57423071365
7.00000000000	3.62772080953	4.14337401037	3.79558104565	4.56873200442
7.00000000000	3.76863949857	4.50146867774	3.79719339658	4.57408241966
7.00000000000	3.71945495670	4.37334966289	3.79911833292	4.57518516277
7.00000000000	3.40358201372	3.58007736212	3.79333365832	4.56904003126
7.00000000000	3.40363535069	3.76372179166	3.79344282260	4.56656582384
7.00000000000	3.79932455629	4.57381782113	3.79756851073	4.56986252637
7.00000000000	3.79752724269	4.56755663792	3.71398946748	4.36824736807
7.00000000000	3.79872246690	4.57465625791	3.79592897708	4.57220193675
7.00000000000	3.48228366226	3.78354177634	3.79528812816	4.56869559227
7.00000000000	3.79348092474	4.57257358990	3.60902055053	4.09485403894
7.00000000000	3.68215003119	4.28330971454	3.79488404114	4.57270907736
7.00000000000	3.79736087920	4.56887450857	3.64558986749	4.19092890713
7.00000000000	3.79467686081	4.56389238379	3.79710993210	4.57823027032
7.00000000000	3.57878422366	4.27645019447	3.80135319438	4.58125540612
7.00000000000	3.58615097239	4.27387414669	3.79497517094	4.57482114776
7.00000000000	3.79443091557	4.56725674218	3.79754384885	4.56787311752
7.00000000000	3.62625545553	4.14504090555	3.79682902239	4.57136557975
7.00000000000	3.79641472538	4.56344179069	3.79698049204	4.57278862775
7.00000000000	3.62183139103	4.12940528881	3.79543657012	4.57196351365
7.00000000000	3.49266516612	4.15285660418	3.79568384111	4.56684469428
7.00000000000	3.72422856594	4.47725759595	3.68734662084	4.29576005183
7.00000000000	3.64496344962	4.18535413073	3.79621111367	4.56866674233
7.00000000000	3.65107836012	4.20580438731	3.75934658505	4.47470095540
7.00000000000	3.66889747401	4.30709756109	3.63836280255	4.23332350185
7.00000000000	3.79877347088	4.57097490069	3.79405451821	4.56716714397
7.00000000000	3.79787997595	4.57422163163	3.79464435223	4.57171274188
7.00000000000	3.72389316047	4.38571492132	3.79777970516	4.57146005835
7.00000000000	3.79952543283	4.57329761562	3.79926951081	4.56294078015
7.00000000000	3.79535738231	4.56846332061	3.79502562919	4.57157090052
7.00000000000	3.76877089907	4.50622938790	3.75889985706	4.47377920671
7.00000000000	3.79409095130	4.56734274126	3.70301304643	4.33226211850
7.00000000000	3.71031165995	4.35386690937	3.79516250585	4.56221838954
7.00000000000	3.58099319212	4.01932782257	3.79633061856	4.56348785675
7.00000000000	3.77906613596	4.52164384202	3.79627276243	4.56416352115
7.00000000000	3.72696302294	4.48525456144	3.79438914069	4.56763175460
7.00000000000	3.79369192754	4.56713186894	3.79636550145	4.56728645690
7.00000000000	3.77671407775	4.52302101237	3.79565053139	4.57460986127
7.00000000000	3.79699067148	4.56522424651	3.79794205047	4.57018687237
7.00000000000	3.79574275671	4.56318913278	3.79531630535	4.57225316349
7.00000000000	3.65238029767	4.37994654561	3.79722186527	4.57115664462
7.00000000000	3.79357458340	4.56841613017	3.79766359542	4.57585896703
7.00000000000	3.79615779358	4.57064954736	3.79619075973	4.56584411119
7.00000000000	3.79591338644	4.56666330651	3.79728347518	4.56828128917
7.00000000000	3.80020967545	4.57156580167	3.79926271212	4.57200456670
7.00000000000	3.79531105373	4.56526499299	3.79454314274	4.57499124924
7.00000000000	3.80280264779	4.57836046160	3.79668532483	4.57305162026
7.00000000000	3.66268391865	4.39410062943	3.77340309425	4.51464705865
7.00000000000	3.67673906226	4.33047995760	3.79445451980	4.56423746687
7.00000000000	3.79452476252	4.56726755555	3.79463756223	4.57016302050
7.00000000000	3.56792550186	4.09397667601	3.79767414334	4.57191034953
7.00000000000	3.79769634427	4.56728936927	3.65511148203	4.29741065996
7.00000000000	3.45962469690	4.00230196793	3.68920549330	4.30335541567
7.00000000000	3.72024613082	4.37540931747	3.79308066741	4.57003225614
7.00000000000	3.28210131580	3.54909201254	3.76563213144	4.50183687201
7.00000000000	3.72312669943	4.38887183163	3.79667734219	4.57273843943
7.00000000000	3.79907209652	4.57733029929	3.79658572084	4.57245704580
7.00000000000	3.79906092370	4.57100362839	3.80006939148	4.57943346781
7.00000000000	3.58914033833	4.28976073460	3.79414800309	4.56992829981
7.00000000000	3.60114774742	4.07835717083	3.74423895681	4.43973084525
7.00000000000	3.59140620257	4.05401557397	3.79613420121	4.56380605762
7.00000000000	3.74177592170	4.50573837894	3.79747278483	4.57447524215
7.00000000000	3.76711071792	4.49276907185	3.69976439912	4.32205890325
7.00000000000	3.69797616345	4.31848011152	3.79786429142	4.57001225349
7.00000000000	3.73677550346	4.49564401581	3.68235443673	4.28543004920
7.00000000000	3.79566075134	4.56976616590	3.79668653288	4.57072930521
7.00000000000	3.79615092171	4.56966795163	3.79631810616	4.56857992788
7.00000000000	3.79898651863	4.57019971745	3.79681606163	4.57012508113
7.00000000000	3.79595056659	4.57072579483	3.79523761094	4.55902297212
7.00000000000	3.53762358196	3.94719018997	3.79792356183	4.56887012986
7.00000000000	3.34287692927	3.43077365360	3.79334473343	4.56708321563
7.00000000000	3.70211202771	4.33080477830	3.79605524276	4.56831020073
7.00000000000	3.79702549194	4.56989990593	3.79230152069	4.56742780936
7.00000000000	3.74048321813	4.49757706942	3.76754507199	4.48995364930
7.00000000000	3.52095993006	4.04841375616	3.79712683409	4.57456020574
7.00000000000	3.79331172205	4.57088011501	3.79704288980	4.56903009304
7.00000000000	3.79753092248	4.56829159623	3.79714336599	4.56883995789
7.00000000000	3.80004512290	4.57433554457	3.79434654451	4.57066560559
7.00000000000	3.58716637826	4.04134303493	3.79587518128	4.57132349219
7.00000000000	3.51743117584	4.08680347465	3.79880648782	4.57815137234
7.00000000000	3.79781046370	4.56856022985	3.79850496251	4.57066496216
7.00000000000	3.48426791735	4.14720343419	3.79741618211	4.57159363479
7.00000000000	3.79555069999	4.56918958174	3.79750664651	4.56793413648
8.00000000000	3.70470727010	4.34481451671	3.79677097663	4.56655335149
8.00000000000	3.79769153095	4.57402499650	3.79420046263	4.57152355917
8.00000000000	3.79990005703	4.57428196154	3.79505792490	4.56943844870
8.00000000000	3.57927576168	4.00922257714	3.79741519289	4.56971240310
8.00000000000	3.79534451327	4.57206731845	3.79621172081	4.56967702311
8.00000000000	3.63343545160	4.15398463160	3.79505632668	4.56613032455
8.00000000000	3.79877319962	4.57500506688	3.79550186078	4.56397450163
8.00000000000	3.79798311484	4.56998510161	3.79875254380	4.56998676265
8.00000000000	3.66433804377	4.23580767750	3.79986618131	4.57232830639
8.00000000000	3.71830258212	4.36923959754	3.77219867173	4.50277612675
8.00000000000	3.79763674175	4.57215707087	3.79740477471	4.57518511832
8.00000000000	3.80327433610	4.57432231612	3.79655226411	4.57478585136
8.00000000000	3.79902141133	4.57409643722	3.79681426955	4.57114651469
8.00000000000	3.79309788394	4.56637765909	3.79390765363	4.57336064229
8.00000000000	3.79544882480	4.56768502303	3.79578263776	4.56600884684
8.00000000000	3.78014003319	4.52318677685	3.79760512060	4.57928883240
8.00000000000	3.65244920229	4.20675797771	3.79287344906	4.56337790063
8.00000000000	3.79431352348	4.57302219628	3.79648469551	4.56982725826
8.00000000000	3.76322851798	4.48231994769	3.79326773733	4.56735359003
8.00000000000	3.79559133179	4.56877809331	3.79455784790	4.56740885270
8.00000000000	3.54567198628	3.93635480571	3.80081863556	4.57965576192
8.00000000000	3.79614652485	4.57263778094	3.79645762369	4.56766524716
8.00000000000	3.75374776500	4.45861976011	3.79375960414	4.56768540697
8.00000000000	3.69623138972	4.31564480068	3.79581187225	4.57092241885
8.00000000000	3.61911687092	4.12079529799	3.79934586144	4.57191216655
8.00000000000	3.79757851679	4.57112498333	3.79910975117	4.57300699298
8.00000000000	3.61451635609	4.32258870559	3.79498291956	4.56692177875
8.00000000000	3.77607287014	4.51799913895	3.79276380042	4.56430315813
8.00000000000	3.61199023547	4.11183002535	3.79805617061	4.57315893452
8.00000000000	3.79912727735	4.57069369314	3.79670011844	4.57155675420
8.00000000000	3.79636062471	4.57292502278	3.79525211108	4.56738673509
8.00000000000	3.63235195063	4.14924712633	3.68692244898	4.29802052114
8.00000000000	3.80419524812	4.57920337452	3.79425223380	4.56643497904
8.00000000000	3.71975926737	4.37917369848	3.79900900385	4.57498373729
8.00000000000	3.79424179272	4.56696912003	3.79237815594	4.56999079340
8.00000000000	3.79661533421	4.56937762224	3.79542885720	4.57062514723
8.00000000000	3.79773467656	4.57857538439	3.79597228972	4.57406559759
8.00000000000	3.79518007304	4.56729647521	3.79630402132	4.56688551145
8.00000000000	3.79617795013	4.57085927235	3.79743570939	4.56593944571
8.00000000000	3.60535677288	4.08664191272	3.79756811076	4.57476360081
8.00000000000	3.56337153963	3.97457970115	3.79632961867	4.56609078509
8.00000000000	3.79720869482	4.57087413156	3.79425657217	4.56414607412
8.00000000000	3.79515677872	4.56742531084	3.79845147321	4.57370746207
8.00000000000	3.79706945480	4.57289279149	3.79594939573	4.57422097744
8.00000000000	3.79897047989	4.57509864362	3.79978862673	4.57584594994
8.00000000000	3.79649125443	4.56837396411	3.79515188458	4.56906916370
8.00000000000	3.76988705352	4.51916229274	3.79707221744	4.56625567950
8.00000000000	3.79401375952	4.56891384332	3.79749115731	4.56969240637
8.00000000000	3.79757357979	4.57013145651	3.78688316576	4.54212524457
8.00000000000	3.78674054764	4.54443197919	3.79466903273	4.56892826885
8.00000000000	3.79876013853	4.56336068226	3.79916724520	4.57017691954
8.00000000000	3.73599850473	4.41833272800	3.79943299581	4.56742172121
8.00000000000	3.80075011948	4.57288771511	3.79876719995	4.56865816950
8.00000000000	3.79687834566	4.57214729789	3.79737596013	4.57199565204
8.00000000000	3.79773633133	4.57654253800	3.79863017713	4.57073469795
8.00000000000	3.72116851422	4.37737383296	3.79910551028	4.57174690044
8.00000000000	3.79818621659	4.56870172156	3.79893589128	4.57131017792
8.00000000000	3.80000634648	4.57347529634	3.79749422451	4.56704355806
8.00000000000	3.79896013857	4.57510014128	3.76520018012	4.48498393006
8.00000000000	3.80184783023	4.57354758541	3.79751286402	4.57382526051
8.00000000000	3.79524072730	4.57541388582	3.79685975738	4.57123437589
8.00000000000	3.75725078758	4.47336294925	3.79403324732	4.56903773584
8.00000000000	3.79506073675	4.56775205950	3.79663687891	4.56830377757
8.00000000000	3.80031012933	4.57577388373	3.79449993685	4.56522967483
8.00000000000	3.68135189795	4.28007106877	3.80245299577	4.57581072212
8.00000000000	3.78066221055	4.53097398469	3.79673203888	4.56927209401
8.00000000000	3.79362765621	4.56344070407	3.79579994941	4.56605871146
8.00000000000	3.78506482129	4.54764886139	3.79722813462	4.56537434520
8.00000000000	3.59008400097	4.04611346045	3.79717623638	4.57256745963
8.00000000000	3.65217864294	4.20530275858	3.79761254001	4.57221717309
8.00000000000	3.73438035814	4.49357317696	3.79962318194	4.57495447303
8.00000000000	3.79234117059	4.55999328632	3.79890340097	4.57361949775
8.00000000000	3.39059735205	3.55043214274	3.79738407902	4.57232027284
8.00000000000	3.79404074154	4.56756512947	3.79665462704	4.57003266812
8.00000000000	3.79824499084	4.57252308160	3.79823389437	4.57134458739
8.00000000000	3.70380814327	4.45580531369	3.80160774559	4.57523191124
8.00000000000	3.79318654380	4.56142001202	3.79392100056	4.57128517460
8.00000000000	3.71525296851	4.36540662968	3.79422391824	4.56774508970
8.00000000000	3.79399776723	4.56556747440	3.79393657770	4.56801381879
8.00000000000	3.80479263397	4.57868369414	3.79799994067	4.57435446644
8.00000000000	3.79866361500	4.57256829189	3.79875822624	4.56911537109
8.00000000000	3.79838622649	4.57469194736	3.79728289166	4.57729789497
8.00000000000	3.79829442811	4.57689058500	3.79519425873	4.56292333662
8.00000000000	3.80111321815	4.57736748735	3.79510496127	4.56873712962
8.00000000000	3.69226267218	4.30486379956	3.79730708041	4.57203250899
8.00000000000	3.79644459213	4.57587301360	3.79517165917	4.57389785395
8.00000000000	3.77776028232	4.54667983308	3.79583291070	4.56926023920
8.00000000000	3.77253725640	4.51423207207	3.79618833115	4.57402218296
8.00000000000	3.71594265304	4.46490256398	3.79922571040	4.57475645828
8.00000000000	3.62763447997	4.14496122750	3.79760624714	4.56644310444
8.00000000000	3.78375056668	4.56274873277	3.79917261595	4.57095998849
8.00000000000	3.79790817835	4.56798651461	3.79690676098	4.57447482357
8.00000000000	3.79773259975	4.56812463044	3.79680987924	4.57444083651
8.00000000000	3.72540540071	4.38549000492	3.79432806199	4.57220204796
8.00000000000	3.79503035250	4.56487400006	3.79484459262	4.56362567753
8.00000000000	3.79503076114	4.56641713426	3.79489277640	4.56850144308
8.00000000000	3.70794359606	4.34149523906	3.79579011343	4.56446262501
8.00000000000	3.78004659953	4.52806951298	3.80084293848	4.57747119582
8.00000000000	3.79987895142	4.56881133679	3.79873542327	4.57489876970
8.00000000000	3.48297082830	3.93945918224	3.79608625261	4.56987754491
9.00000000000	3.79519057109	4.56415720115	3.79656766455	4.57069970785
9.00000000000	3.79747731242	4.57347534820	3.79846912854	4.57415549392
9.00000000000	3.71345997414	4.36787869166	3.79648430475	4.56849728728
9.00000000000	3.70051109319	4.32469076101	3.79595081254	4.56628859116
9.00000000000	3.79811406764	4.57739639691	3.79668393744	4.56955938745
9.00000000000	3.77044308433	4.50780577250	3.79640880646	4.56582211551
9.00000000000	3.80146986389	4.57622836397	3.79489980987	4.56941663061
9.00000000000	3.79525110375	4.57038362462	3.79940149280	4.56979217652
9.00000000000	3.79581149029	4.56639175166	3.79773124824	4.57306778451
9.00000000000	3.79572475589	4.57050126595	3.79646773400	4.56332694294
9.00000000000	3.79432579157	4.56948551422	3.79639347752	4.57300398489
9.00000000000	3.68923830220	4.30056665661	3.79621332989	4.56664466268
9.00000000000	3.79823193921	4.57574105871	3.79319967106	4.56894444252
9.00000000000	3.69500561606	4.32080720719	3.73335478206	4.41334737661
9.00000000000	3.79624687097	4.57323489445	3.79594775791	4.57290292654
9.00000000000	3.79432130264	4.57014239439	3.79774862783	4.56914353345
9.00000000000	3.79595394154	4.56689284586	3.79460137474	4.56506946536
9.00000000000	3.79695010624	4.56862606548	3.79544126422	4.56841458924
9.00000000000	3.79846022325	4.57432918912	3.79662549961	4.56811263150
9.00000000000	3.80072096832	4.57217282630	3.79712387071	4.57435946394
9.00000000000	3.80197292183	4.57498674831	3.79535620875	4.57040713658
9.00000000000	3.80015276164	4.57324325090	3.79533348964	4.57777551093
9.00000000000	3.64732617967	4.19503552927	3.80114671326	4.57804003045
9.00000000000	3.79762830832	4.56920198182	3.79549094656	4.56936693356
9.00000000000	3.76018170495	4.47566805150	3.79577492164	4.57235401077
9.00000000000	3.79727884054	4.56877758318	3.79573846122	4.56602108313
9.00000000000	3.72972036345	4.48717724112	3.79833231853	4.56286891018
9.00000000000	3.79616939283	4.56403111249	3.79659037642	4.57310835650
9.00000000000	3.79707127276	4.57327020149	3.79789115644	4.57394879091
9.00000000000	3.79682955690	4.56548505296	3.79649435616	4.56732498622
9.00000000000	3.79698420297	4.57314379389	3.79573356003	4.56978143210
9.00000000000	3.79618533515	4.57004905714	3.79371073684	4.56390860375
9.00000000000	3.79710438373	4.57144982477	3.79628464214	4.57435193602
9.00000000000	3.79525262708	4.56975488927	3.79529684236	4.57039254472
9.00000000000	3.79987001977	4.57241493791	3.79407478961	4.56899549683
9.00000000000	3.79579083203	4.57016890714	3.79591168287	4.56227870267
9.00000000000	3.77642360310	4.51948318963	3.79719663737	4.57342120407
9.00000000000	3.79845914283	4.56978720202	3.79255488459	4.56011422573
9.00000000000	3.79660800767	4.56942713229	3.79719541678	4.56693142083
9.00000000000	3.79929299526	4.57132800935	3.76606395323	4.48917737512
9.00000000000	3.76478475610	4.48840511177	3.79769906216	4.56454963725
9.00000000000	3.79743195887	4.57127536815	3.79813969383	4.56170902765
9.00000000000	3.79654575661	4.56935637169	3.79661486228	4.57302213698
9.00000000000	3.79440015747	4.56566959237	3.79632371933	4.57324922071
9.00000000000	3.79955858987	4.57218692336	3.79659815402	4.57403572236
9.00000000000	3.79588444692	4.57227888284	3.79549383663	4.56658353415
9.00000000000	3.79613679734	4.56515026690	3.79642635468	4.56843734872
9.00000000000	3.79380876169	4.56440333839	3.79752027448	4.57159071507
9.00000000000	3.79673203209	4.57339693158	3.79686731264	4.57151178258
9.00000000000	3.79850531791	4.57058896687	3.79737096856	4.57084468324
9.00000000000	3.62918722341	4.14660236656	3.79720562192	4.56869768554
9.00000000000	3.79544385288	4.56993287133	3.79550536735	4.56948888201
9.00000000000	3.79121355546	4.55593254928	3.79348785617	4.56168983115
9.00000000000	3.79486781378	4.57648321628	3.79512236943	4.56665261742
9.00000000000	3.79641111413	4.56885977322	3.79939060527	4.57021907646
9.00000000000	3.79505107757	4.56998794216	3.79928081152	4.57034287200
9.00000000000	3.79538599509	4.56865522991	3.79753398213	4.57062600003
9.00000000000	3.76008505725	4.47723407859	3.79638162490	4.57196023690
9.00000000000	3.79711128082	4.57083752819	3.79795815257	4.56975219120
9.00000000000	3.79747619408	4.57075808030	3.79604741189	4.57530042155
9.00000000000	3.79690975320	4.56523400392	3.79827639487	4.56685684794
9.00000000000	3.79669646747	4.57328651349	3.79754697431	4.56910840542
9.00000000000	3.79746125578	4.57157738181	3.79485383044	4.56918683086
9.00000000000	3.79333850210	4.56828594979	3.79786078837	4.57682122022
9.00000000000	3.79789406606	4.57334076186	3.80011421184	4.57432030408
9.00000000000	3.79941366117	4.57222431918	3.79606924409	4.56856870729
9.00000000000	3.79510826266	4.56776139599	3.79578282617	4.56796522703
9.00000000000	3.79693107106	4.56856678077	3.79488899566	4.55916440645
9.00000000000	3.79593375990	4.56416569494	3.79631383718	4.56853721618
9.00000000000	3.79804993083	4.56972240778	3.79655905982	4.57073874319
9.00000000000	3.79213886756	4.56275586307	3.79523656665	4.57288936234
9.00000000000	3.80053373985	4.57091462099	3.79981028361	4.57451297001
9.00000000000	3.75907767368	4.51380483315	3.79633557266	4.57740340639
9.00000000000	3.79321966664	4.55876881211	3.79478035412	4.56822744862
9.00000000000	3.79705478799	4.57571077807	3.79715001804	4.57103690697
9.00000000000	3.79903120359	4.56923910789	3.79564677982	4.56672253475
9.00000000000	3.79725025432	4.56683974764	3.79488778559	4.57049929237
9.00000000000	3.79565550179	4.56694726198	3.79670745383	4.56574515005
9.00000000000	3.79544023337	4.56768759135	3.79734615057	4.56115468766
9.00000000000	3.79557133365	4.56254659405	3.79885633777	4.57084161974
9.00000000000	3.79807312380	4.57152199410	3.79810154722	4.57045087252
9.00000000000	3.79837761080	4.56740769234	3.79954710903	4.57537521213
9.00000000000	3.79749044767	4.57036741729	3.79468466735	4.56739179321
9.00000000000	3.68279813877	4.42284627125	3.79446124561	4.56917191278
9.00000000000	3.75423003637	4.46188748085	3.79329528570	4.56551084328
9.00000000000	3.79813641200	4.57877074433	3.79418616791	4.56950697216
9.00000000000	3.79764411494	4.56805358040	3.80036108199	4.57137535704
9.00000000000	3.80013408660	4.57671674735	3.79660201348	4.57148554765
9.00000000000	3.79594520688	4.56724163765	3.79738127325	4.56570684346
9.00000000000	3.79403332663	4.56265246341	3.79314389382	4.56691398128
9.00000000000	3.79476930942	4.56927984130	3.79216248098	4.56086001818
9.00000000000	3.79747154300	4.57098482928	3.79454908409	4.57108534015
9.00000000000	3.79649005700	4.56767375312	3.79568938717	4.57033183123
9.00000000000	3.79870538370	4.56530372217	3.79685957928	4.57295329080
9.00000000000	3.79563495975	4.56930272769	3.80100366798	4.57479208725
9.00000000000	3.79716074648	4.57341992461	3.79635034562	4.57604344875
9.00000000000	3.79495868566	4.57646081985	3.79800500303	4.57574798951
9.00000000000	3.79756180145	4.57329062870	3.79632687189	4.57104030491
9.00000000000	3.79906964154	4.57790652367	3.79769146138	4.57084228618
9.00000000000	3.79191118164	4.56001464581	3.79469220592	4.56555177609


==> plots_data/results_ex_1_final.dat <==
1.00000000	2.48567407	2.52941318	2.57315229	3.99353194	4.96846411	5.94339628	91.34855223	94.20061224	97.05267226	193.421214	46.96286899
2.00000000	2.47265916	2.52153880	2.57041844	3.58691880	4.82891939	6.07091998	94.27267275	96.32553333	98.37839391	151.9748617	42.29693031
3.00000000	2.48531312	2.52035198	2.55539084	3.67310603	4.78084681	5.88858760	95.25032263	97.01520000	98.78007737	121.4322202	47.01412422
4.00000000	2.43548236	2.52225261	2.60902287	2.71858425	4.70960180	6.70061935	97.51422341	98.13421769	98.75421197	96.57457491	28.77656379
5.00000000	2.45868385	2.52466916	2.59065447	2.72605232	4.68395609	6.64185987	98.10454911	98.58312925	99.06170939	81.25896056	37.43514106
6.00000000	2.41410951	2.53109072	2.64807193	2.64862177	4.65695253	6.66528329	98.92060870	99.08979167	99.25897463	78.19149299	35.99535478
7.00000000	2.44378529	2.54121254	2.63863978	3.62171164	4.63524549	5.64877933	99.44419604	99.46447154	99.48474705	40.52431538	24.45032227
8.00000000	2.46537798	2.54802965	2.63068132	3.78014614	4.63511332	5.49008050	99.54902934	99.56108333	99.57313733	26.92987668	18.49636036
9.00000000	2.47623041	2.54530275	2.61437510	3.88754445	4.63233058	5.37711671	99.53681254	99.54595745	99.55510235	23.09018335	16.10500502
10.00000000	2.51372218	2.54644946	2.57917675	4.37280414	4.63553026	4.89825638	99.55747532	99.56093333	99.56439134	20.24057254	12.15721534


==> plots_data/results_normal_01_clean.dat <==
1.00000000000	2.49187131444	2.52768643220	2.56350154997	-5.93939948943	4.95213466888	15.84366882719	91.66627461333	94.39173333333	97.11719205333	19.44861169357	231.20486888034
2.00000000000	2.47869724617	2.52190525091	2.56511325565	-4.86161773288	4.74511435981	14.35184645250	95.17340279111	97.57440000000	99.97539720889	11.83469955579	113.98812612113
3.00000000000	2.45298733725	2.52385940995	2.59473148266	2.09648032468	4.69275715694	7.28903398919	97.70831242895	98.38120567376	99.05409891857	9.26069292921	88.53116092363
4.00000000000	2.40707895369	2.53323611942	2.65939328515	4.13185696120	4.65624456330	5.18063216540	99.07263219955	99.17571428571	99.27879637188	6.68198149191	70.35875954701
5.00000000000	2.47599130352	2.52633782369	2.57668434386	4.37116697382	4.65364492991	4.93612288599	99.07050538667	99.11546666667	99.16042794667	3.92600188992	49.58197108126
6.00000000000	2.47399836660	2.52703026697	2.58006216734	4.41916044509	4.65024862377	4.88133680246	99.09918246889	99.14460000000	99.19001753111	3.44587441579	34.16344668848
7.00000000000	2.50426108356	2.52449131904	2.54472155452	4.44370911629	4.65423490175	4.86476068722	99.06068737556	99.08246666667	99.10424595778	2.19945999659	19.85507370507
8.00000000000	2.50268091627	2.52250356553	2.54232621479	4.44733496185	4.64922771213	4.85112046241	99.06687214222	99.08280000000	99.09872785778	1.88141789255	17.39061368580
9.00000000000	2.50824053719	2.52450335259	2.54076616799	4.36153043210	4.65549718315	4.94946393421	99.10170025778	99.11360000000	99.12549974222	1.38179714852	17.41843832535
10.00000000000	2.51285089840	2.52257799118	2.53230508396	4.52439458666	4.65858755580	4.79278052495	99.01881639778	99.02180000000	99.02478360222	0.76493676174	7.98920224901


==> plots_data/results_normal_01_clean_no_mean.dat <==
1.00000000	2.47912240	2.52783036	2.57653832	-7.11144913	4.93151835	16.97448582	91.60082261	94.73833333	97.87584406	0.00000000	189.84096231
2.00000000	2.46739066	2.51917139	2.57095212	-0.12620391	4.74833026	9.62286442	96.26107465	97.46140000	98.66172535	0.00000000	126.85859167
3.00000000	2.44819023	2.52388195	2.59957368	2.39166510	4.69514856	6.99863203	97.79227356	98.41156028	99.03084701	0.00000000	82.33258939
4.00000000	2.42368861	2.53353296	2.64337730	3.99539164	4.64354150	5.29169136	99.09829904	99.21717391	99.33604878	0.00000000	70.06799920
5.00000000	2.48287154	2.52655478	2.57023802	4.34955448	4.65104378	4.95253308	99.11864450	99.16088435	99.20312421	0.00000000	42.75710998
6.00000000	2.50205573	2.52595702	2.54985831	4.41337109	4.65792270	4.90247430	99.02183434	99.05326667	99.08469900	0.00000000	28.18645691
7.00000000	2.50177651	2.52315453	2.54453255	4.41443222	4.64921782	4.88400342	99.05810133	99.08046667	99.10283200	0.00000000	22.63467250
8.00000000	2.50614585	2.52372633	2.54130682	4.45676196	4.66051063	4.86425931	99.02783714	99.04206667	99.05629620	0.00000000	20.06104291
9.00000000	2.50732547	2.52400749	2.54068951	4.37524710	4.65304424	4.93084138	99.08286164	99.09220000	99.10153836	0.00000000	18.43325182
10.00000000	2.51628515	2.52287902	2.52947290	4.52054289	4.66276404	4.80498518	99.01010213	99.01313333	99.01616454	0.00000000	5.50619440

